A transient Cram\'er-Lundberg model with applications to credit risk

This paper considers a variant of the classical Cram\'er-Lundberg model that is particularly appropriate in the credit context, with the distinguishing feature that it corresponds to a finite number of obligors. The focus is on computing the ruin probability, i.e., the probability that the initial reserve, increased by the interest received from the obligors and decreased by the losses due to defaults, drops below zero. Besides an exact analysis (in terms of transforms) of this ruin probability, also an asymptotic analysis is performed, including an efficient importance-sampling based simulation approach. The base model is extended in multiple dimensions: (i) we consider a model in which there may, in addition, be losses that do not correspond to defaults, (ii) then we analyze a model in which the individual obligors are coupled through a regime-switching mechanism, (iii) then we extend the model such that between the losses the reserve process behaves as a Brownian motion rather than a deterministic drift, and (iv) we finally consider a set-up with multiple groups of statistically identical obligors.

==> Data.txt <==
x a b c d
0.01	0.961707508686267	4.61427598990817	0.717125105242599	0.0563125863457644
0.02	0.948015088168174	4.47490896328431	0.618009250411184	0.0454262338453277
0.03	0.938300870908717	4.37515934166306	0.551294678967927	0.0389831622848225
0.04	0.930560335886102	4.29561397017465	0.501346126942845	0.0345600418508956
0.05	0.924007094084087	4.22880775692942	0.461841643421053	0.0312860827251048
0.06	0.918414994413035	4.17093779217805	0.429604833552632	0.0287457162534844
0.07	0.913521907200863	4.11975929162213	0.402631176315789	0.0267087274748874
0.08	0.909065702775493	4.07381853222202	0.379717959097451	0.0250349410479612
0.09	0.905133757694284	4.03211185083088	0.359857781589227	0.0236331754011732
0.1	0.901463942285156	3.99391276795127	0.342557223231908	0.0224411252723594
0.11	0.898056256548109	3.95867573542849	0.327322863466283	0.0214145586393399
0.12	0.894998077040502	3.92597930755078	0.313753798087993	0.0205210945025017
0.13	0.892027274090255	3.89549022294418	0.301603316817434	0.0197364202401045
0.14	0.889405977369449	3.86693961234187	0.290655548159951	0.0190418902049386
0.15	0.886872057206003	3.8401070469754	0.280735739000822	0.0184229436306657
0.16	0.884425513599918	3.81480928450784	0.271689695415296	0.0178680303914832
0.17	0.882153723108553	3.79089191418006	0.263466019428454	0.0173678627067794
0.18	0.880056685731908	3.76822389448648	0.255859119140625	0.0169148810162206
0.19	0.878047024912623	3.74669239628734	0.248920392526727	0.0165028662216468
0.2	0.876124740650699	3.7261998838058	0.242444247687089	0.0161266529909353
0.21	0.874289832946135	3.70666123903409	0.23643068462171	0.0157819123252648
0.22	0.872614258963816	3.68800180303521	0.230920821710526	0.0154649901685108
0.23	0.870969523766447	3.67015542573876	0.225739905838816	0.0151727771281657
0.24	0.869407025328947	3.65306346479085	0.220887937006579	0.0149026121374869
0.25	0.867844526891447	3.63667360687782	0.216364915213816	0.0146522020925324
0.26	0.866446501973684	3.62093875828392	0.212088603700658	0.014419562852382
0.27	0.865048477055921	3.60581667131794	0.208059002467105	0.0142029649604753
0.28	0.863732688898026	3.59126899990232	0.204276111513158	0.0140008963333931
0.29	0.862416900740132	3.57726106163233	0.200739930838816	0.0138120286209575
0.3	0.861183349342105	3.56376115609906	0.197368223684211	0.0136351899808998
0.31	0.860032034703947	3.55074041122553	0.194160990049342	0.0134693420476564
0.32	0.858880720065789	3.53817232123343	0.19111822993421	0.0133135615436099
0.33	0.8578116421875	3.52603255202761	0.188239943338816	0.0131670256079202
0.34	0.85674256430921	3.51429870282309	0.185526130263158	0.0130289980888435
0.35	0.855755723190789	3.50295004042778	0.182935672327303	0.0128988168710123
0.36	0.854768882072368	3.49196746215984	0.18046856953125	0.012775886911374
0.37	0.853782040953947	3.48133317130801	0.178124821875	0.0126596708542566
0.38	0.852877436595395	3.47103066588205	0.175842751788651	0.0125496822453032
0.39	0.851972832236842	3.46104454712533	0.173684036842105	0.0124454803149244
0.4	0.851150464638158	3.45136054102618	0.171648677035362	0.0123466643270488
0.41	0.850328097039474	3.44196518892548	0.16967499479852	0.012252867914383
0.42	0.84950572944079	3.43284596535481	0.167762990131579	0.0121637573904484
0.43	0.848765598601974	3.42399113515902	0.165974340604441	0.0120790279927701
0.44	0.848025467763158	3.41538964168056	0.164247368647204	0.011998398787209
0.45	0.847285336924342	3.40703113834566	0.162582074259868	0.0119216129422142
0.46	0.846545206085526	3.39890581790493	0.160916779872533	0.011848434199776
0.47	0.845887312006579	3.39100453490728	0.159374840625	0.0117786441039472
0.48	0.845229417927631	3.38331855286935	0.157894578947368	0.0117120412294716
0.49	0.844571523848684	3.37583967194575	0.156475994839638	0.0116484392008047
0.5	0.843995866529605	3.36856013986427	0.155057410731908	0.011587665848885
0.51	0.843337972450658	3.36147260291789	0.15376218176398	0.0115295613380045
0.52	0.842762315131579	3.3545701034221	0.152466952796053	0.0114739774732836
0.53	0.8421866578125	3.34784599906308	0.151171723828125	0.0114207757180563
0.54	0.841693237253289	3.34129402527723	0.14999985	0.0113698286702164
0.55	0.84111757993421	3.3349082351927	0.148827976171875	0.0113210154619665
0.56	0.840624159375	3.32868289656398	0.147717779913651	0.0112742246523327
0.57	0.840130738815789	3.32261261733121	0.146607583655428	0.011229352317627
0.58	0.839637318256579	3.31669226103985	0.145559064967105	0.0111863004001211
0.59	0.839143897697368	3.31091690489264	0.144510546278783	0.0111449774921546
0.6	0.838650477138158	3.30528182838563	0.143523705160362	0.0111052984301081
0.61	0.838239293338816	3.29978254501605	0.142598541611842	0.0110671821958041
0.62	0.837745872779605	3.29441479033204	0.141611700493421	0.0110305538419953
0.63	0.837334688980263	3.28917445818129	0.140748214514803	0.0109953428512207
0.64	0.836923505180921	3.28405760053626	0.139884728536184	0.0109614811668002
0.65	0.836512321381579	3.27906046081538	0.139021242557566	0.0109289075813498
0.66	0.836101137582237	3.2741794242934	0.138157756578947	0.0108975621063011
0.67	0.835772190542763	3.26941105859252	0.13735594817023	0.0108673888151894
0.68	0.835361006743421	3.26475203320881	0.136554139761513	0.0108383348471787
0.69	0.835032059703947	3.26019913878596	0.135814008922697	0.0108103514294107
0.7	0.834620875904605	3.25574931907092	0.135073878083882	0.0107833905804479
0.71	0.834291928865132	3.25139966821033	0.134333747245066	0.0107574080504313
0.72	0.833962981825658	3.24714731225005	0.133655293976151	0.0107323619310437
0.73	0.833634034786184	3.24298953272582	0.132976840707237	0.0107082120582152
0.74	0.833305087746711	3.2389237042625	0.132318946628289	0.0106849206040205
0.75	0.833058377467105	3.23494730368813	0.131661052549342	0.0106624524833592
0.76	0.832729430427632	3.23105793305713	0.131003158470395	0.0106407732017117
0.77	0.832400483388158	3.22725317883974	0.130345264391447	0.0106198489062242
0.78	0.832153773108553	3.22353082510836	0.129769607072369	0.0105996522901369
0.79	0.831824826069079	3.21988864666366	0.129193949753289	0.0105801512846883
0.8	0.831578115789474	3.2163245950071	0.128618292434211	0.0105613189187471
0.81	0.831331405509869	3.21283657678104	0.128042635115132	0.0105431287080908
0.82	0.831084695230263	3.20942263812231	0.127549214555921	0.0105255546635639
0.83	0.830837984950658	3.2060808858962	0.126973557236842	0.0105085759980711
0.84	0.830591274671053	3.20280948532177	0.126480136677632	0.0104921657901914
0.85	0.830344564391447	3.19960665771178	0.125904479358553	0.0104763043302378
0.86	0.830097854111842	3.19647067832064	0.125411058799342	0.0104609710957044
0.87	0.829851143832237	3.1933998742943	0.124917638240132	0.0104461451037976
0.88	0.829604433552632	3.19039262271614	0.12450645444079	0.010431808552515
0.89	0.829439960032895	3.18744741994748	0.124013033881579	0.0104179429788605
0.9	0.82919324975329	3.18456269528316	0.123519613322368	0.0104045292170168
0.91	0.829028776233553	3.18173700258546	0.123108429523026	0.0103915541162497
0.92	0.828782065953947	3.17896892439537	0.122697245723684	0.0103789985731643
0.93	0.828617592434211	3.17625708901688	0.122286061924342	0.010366848474296
0.94	0.828453118914474	3.17360012425618	0.121792641365132	0.0103550907376045
0.95	0.828206408634868	3.17099679463029	0.121381457565789	0.0103437099046875
0.96	0.828041935115132	3.16844580762329	0.121052510526316	0.0103326932553716
0.97	0.827877461595395	3.16594593530307	0.120641326726974	0.0103220285006324
0.98	0.827712988075658	3.16349599815099	0.120230142927632	0.0103117021151996
0.99	0.827548514555921	3.16109484865122	0.119901195888158	0.0103017018065473
1	0.827384041036184	3.15874137021863	0.119490012088816	0.0102920195379841
1.01	0.827219567516447	3.15643447617087	0.119161065049342	0.0102826407053301
1.02	0.827055093996711	3.15417310874246	0.11874988125	0.0102735571977176
1.03	0.826890620476974	3.15195623813883	0.118420934210526	0.0102647590067215
1.04	0.826726146957237	3.14978286162848	0.118091987171053	0.0102562354864031
1.05	0.8265616734375	3.14765200267118	0.117763040131579	0.0102479777940484
1.06	0.826479436677632	3.14556275204922	0.117434093092105	0.0102399772304476
1.07	0.826314963157895	3.14351416916673	0.117105146052632	0.0102322252376077
1.08	0.826150489638158	3.14150533214067	0.116776199013158	0.0102247133965058
1.09	0.82606825287829	3.13953541319	0.116447251973684	0.0102174334248755
1.1	0.825903779358553	3.13760354644851	0.116200541694079	0.0102103796968446
1.11	0.825821542598684	3.13570888768277	0.115871594654605	0.0102035433152064
1.12	0.825657069078947	3.13385067875266	0.115624884375	0.0101969160746382
1.13	0.825574832319079	3.1320280839009	0.115295937335526	0.0101904947648084
1.14	0.825410358799342	3.13024038277244	0.115049227055921	0.0101842688419475
1.15	0.825328122039474	3.1284868112386	0.114720280016447	0.0101782349787106
1.16	0.825163648519737	3.12676662077509	0.114473569736842	0.0101723860038843
1.17	0.825081411759868	3.12507917851531	0.114226859457237	0.01016671522254
1.18	0.824999175	3.123423725928	0.113980149177632	0.0101612174728461
1.19	0.824916938240132	3.12179959764316	0.113651202138158	0.0101558889120645
1.2	0.824752464720395	3.12020617547843	0.113404491858553	0.0101507229500664
1.21	0.824670227960526	3.11864280804951	0.113157781578947	0.0101457144034972
1.22	0.824587991200658	3.1171088550378	0.112911071299342	0.0101408584318612
1.23	0.824505754440789	3.11560371161562	0.112664361019737	0.0101361502699133
1.24	0.824423517680921	3.11412678700029	0.1124998875	0.0101315855190039
1.25	0.824341280921053	3.11267750406565	0.112253177220395	0.0101271610380546
1.26	0.824259044161184	3.11125529896667	0.11200646694079	0.0101228710783529
1.27	0.824094570641447	3.10985962087843	0.111759756661184	0.0101187111568685
1.28	0.824012333881579	3.10848993536277	0.111595283141447	0.0101146770804007
1.29	0.823930097121711	3.10714570690136	0.111348572861842	0.0101107683147587
1.3	0.823930097121711	3.10582642487801	0.111101862582237	0.0101069770908364
1.31	0.823847860361842	3.10453159138031	0.1109373890625	0.010103301970031
1.32	0.823765623601974	3.10326071204652	0.110690678782895	0.010099739052366
1.33	0.823683386842105	3.10201330648038	0.110526205263158	0.0100962847836482
1.34	0.823601150082237	3.10078890497525	0.110279494983553	0.0100929358462616
1.35	0.823518913322368	3.09958704823533	0.110115021463816	0.0100896902399149
1.36	0.8234366765625	3.09840728710553	0.109950547944079	0.0100865424075206
1.37	0.823354439802632	3.09724918230983	0.109703837664474	0.0100834926223872
1.38	0.823354439802632	3.09611231193604	0.109539364144737	0.0100805363009775
1.39	0.823272203042763	3.09499628812031	0.109374890625	0.0100776700229729
1.4	0.823189966282895	3.09390066358907	0.109210417105263	0.0100748914265775
1.41	0.823107729523026	3.09282503601947	0.108963706825658	0.0100721997356903
1.42	0.823107729523026	3.09176901564507	0.108799233305921	0.0100695912462428
1.43	0.823025492763158	3.09073227304549	0.108634759786184	0.0100670631657927
1.44	0.822943256003289	3.08971437531298	0.108470286266447	0.010064613273852
1.45	0.822861019243421	3.08871495351125	0.108305812746711	0.0100622393827504
1.46	0.822861019243421	3.08773370717384	0.108141339226974	0.0100599393371639
1.47	0.822778782483553	3.08677023919859	0.107976865707237	0.0100577110136544
1.48	0.822778782483553	3.08582419070823	0.1078123921875	0.0100555523202113
1.49	0.822696545723684	3.08489530566496	0.107647918667763	0.010053461195803
1.5	0.822614308963816	3.08398317215924	0.107483445148026	0.0100514356099309
1.51	0.822614308963816	3.08308750994517	0.10731897162829	0.010049473562196
1.52	0.822532072203947	3.08220800547338	0.107236734868421	0.0100475738242947
1.53	0.822532072203947	3.08134431781555	0.107072261348684	0.0100457353541106
1.54	0.822449835444079	3.08049620845334	0.106907787828947	0.0100439549403135
1.55	0.82236759868421	3.07966329875431	0.10674331430921	0.0100422306943442
1.56	0.82236759868421	3.078845400818	0.106578840789474	0.010040560755702
1.57	0.822285361924342	3.07804212622307	0.106496604029605	0.0100389467518729
1.58	0.822285361924342	3.07725329880119	0.106332130509868	0.0100373839881754
1.59	0.822203125164474	3.07647854694306	0.106167656990132	0.0100358704371537
1.6	0.822203125164474	3.07571771072833	0.106085420230263	0.0100344081904941
1.61	0.822203125164474	3.07497042917838	0.105920946710526	0.0100329927841422
1.62	0.822120888404605	3.07423653283071	0.105838709950658	0.01003162307145
1.63	0.822120888404605	3.073515706308	0.105674236430921	0.0100303002031927
1.64	0.822038651644737	3.07280774528252	0.105591999671053	0.010029018633501
1.65	0.822038651644737	3.0721123987252	0.105427526151316	0.0100277828542482
1.66	0.821956414884868	3.07142940844638	0.105263052631579	0.0100265854176379
1.67	0.821956414884868	3.07075860532017	0.105180815871711	0.01002543117854
1.68	0.821956414884868	3.07009969247744	0.105098579111842	0.0100243132307574
1.69	0.821874178125	3.06945249991358	0.104934105592105	0.0100232358908384
1.7	0.821874178125	3.06881679628577	0.104851868832237	0.0100221936675346
1.71	0.821874178125	3.06819233855719	0.1046873953125	0.010021187971913
1.72	0.821791941365131	3.06757898599927	0.104605158552632	0.010020217573451
1.73	0.821791941365131	3.06697648049613	0.104522921792763	0.0100192793237392
1.74	0.821791941365131	3.06638461364609	0.104358448273026	0.0100183763023133
1.75	0.821709704605263	3.06580325652889	0.104276211513158	0.0100175044760459
1.76	0.821709704605263	3.06523215720027	0.104193974753289	0.0100166625023006
1.77	0.821709704605263	3.06467112405444	0.104029501233553	0.0100158524281444
1.78	0.821627467845395	3.06412002374586	0.103947264473684	0.0100150717064574
1.79	0.821627467845395	3.06357864112476	0.103865027713816	0.0100143186415028
1.8	0.821627467845395	3.06304678480193	0.103782790953947	0.0100135925926264
1.81	0.821545231085526	3.06252430191884	0.103618317434211	0.0100128954252057
1.82	0.821545231085526	3.06201104258513	0.103536080674342	0.0100122242187554
1.83	0.821545231085526	3.0615068002186	0.103453843914474	0.0100115779576043
1.84	0.821545231085526	3.06101141198214	0.103371607154605	0.0100109560383735
1.85	0.821462994325658	3.06052474902974	0.103289370394737	0.0100103578661055
1.86	0.821462994325658	3.06004664593672	0.103124896875	0.0100097835795648
1.87	0.821462994325658	3.05957692543361	0.103042660115132	0.0100092328401582
1.88	0.821462994325658	3.05911543671464	0.102960423355263	0.0100087039219671
1.89	0.821380757565789	3.05866205215733	0.102878186595395	0.0100081962647929
1.9	0.821380757565789	3.05821663382335	0.102795949835526	0.0100077093162829
1.91	0.821380757565789	3.05777901048214	0.102713713075658	0.0100072425318264
1.92	0.821380757565789	3.0573490423968	0.10263147631579	0.0100067953744509
1.93	0.821380757565789	3.0569265924505	0.102549239555921	0.0100063673147192
1.94	0.821298520805921	3.05651155933362	0.102467002796053	0.0100059578306275
1.95	0.821298520805921	3.05610378663166	0.102384766036184	0.0100055664075059
1.96	0.821298520805921	3.05570313483246	0.102302529276316	0.0100051925379212
1.97	0.821298520805921	3.05530947680609	0.102220292516447	0.010004835721577
1.98	0.821298520805921	3.05492268778838	0.102138055756579	0.0100044954652213
1.99	0.821216284046053	3.0545426640115	0.10205581899671	0.0100041712825478
2	0.821216284046053	3.05416928489596	0.101973582236842	0.0100038626941052
2.01	0.821216284046053	3.05380241326371	0.101891345476974	0.0100035692272038
2.02	0.821216284046053	3.05344193337333	0.101809108717105	0.0100032904158249
2.03	0.821216284046053	3.05308773162225	0.101726871957237	0.0100030258005309
2.04	0.821216284046053	3.05273969650442	0.101644635197368	0.010002774928376
2.05	0.821134047286184	3.05239773073343	0.1015623984375	0.01000253735282
2.06	0.821134047286184	3.05206173407657	0.101480161677632	0.0100023126336407
2.07	0.821134047286184	3.05173158087469	0.101480161677632	0.0100021013063497
2.08	0.821134047286184	3.05140716762299	0.101397924917763	0.0100019028825179
2.09	0.821134047286184	3.05108839271475	0.101315688157895	0.010001716180805
2.1	0.821134047286184	3.05077515640436	0.101233451398026	0.0100015407837108
2.11	0.821134047286184	3.050467360771	0.101151214638158	0.0100013762796587
2.12	0.821051810526316	3.05016491177456	0.10106897787829	0.0100012222629147
2.13	0.821051810526316	3.04986773698171	0.10106897787829	0.0100010790593584
2.14	0.821051810526316	3.04957571900063	0.100986741118421	0.0100009475577519
2.15	0.821051810526316	3.04928876687954	0.100904504358553	0.0100008255000648
2.16	0.821051810526316	3.04900679132122	0.100822267598684	0.0100007125015587
2.17	0.821051810526316	3.04872970465119	0.100740030838816	0.010000608182974
2.18	0.821051810526316	3.04845742078653	0.100740030838816	0.0100005141571759
2.19	0.821051810526316	3.04818985520538	0.100657794078947	0.0100004294851737
2.2	0.821051810526316	3.04792692491708	0.100575557319079	0.0100003525193271
2.21	0.821051810526316	3.04766854843294	0.10049332055921	0.0100002829000446
2.22	0.820969573766447	3.04741466567999	0.10049332055921	0.0100002228095632
2.23	0.820969573766447	3.04716517803445	0.100411083799342	0.0100001707336076
2.24	0.820969573766447	3.04692000790571	0.100328847039474	0.0100001250820708
2.25	0.820969573766447	3.04667907954575	0.100328847039474	0.0100000862659794
2.26	0.820969573766447	3.04644231857088	0.100246610279605	0.0100000567153348
2.27	0.820969573766447	3.0462096519359	0.100164373519737	0.0100000327029085
2.28	0.820969573766447	3.04598100790889	0.100164373519737	0.0100000139013313
2.29	0.820969573766447	3.04575631604645	0.100082136759868	0.0100000046059197
2.3	0.820969573766447	3.04553550716948	0.0999999	0.00999999999711363
2.31	0.820969573766447	3.04531851333941	0.0999999	0.0100000000081979
2.32	0.820969573766447	3.04510526783499	0.0999176632401316	0.0100000087888163
2.33	0.820969573766447	3.04489570512942	0.0998354264802631	0.0100000214377102
2.34	0.820887337006579	3.04468977173906	0.0998354264802631	0.0100000391152149
2.35	0.820887337006579	3.04448739677108	0.0997531897203947	0.0100000638800479
2.36	0.820887337006579	3.04428851455871	0.0996709529605263	0.0100000917268502
2.37	0.820887337006579	3.04409306414436	0.0996709529605263	0.01000012597783
2.38	0.820887337006579	3.04390098565746	0.0995887162006579	0.0100001647190913
2.39	0.820887337006579	3.04371222029426	0.0995887162006579	0.0100002066528916
2.4	0.820887337006579	3.04352671029811	0.0995064794407895	0.0100002555694067
2.41	0.820887337006579	3.04334439894	0.0994242426809211	0.0100003063601047
2.42	0.820887337006579	3.04316523049964	0.0994242426809211	0.0100003632481691
2.43	0.820887337006579	3.04298915024677	0.0993420059210526	0.0100004230726678
2.44	0.820887337006579	3.04281610442295	0.0993420059210526	0.0100004867543245
2.45	0.820887337006579	3.04264604022367	0.0992597691611842	0.0100005549414315
2.46	0.820887337006579	3.04247890578075	0.0992597691611842	0.0100006251146446
2.47	0.820887337006579	3.0423146501452	0.0991775324013158	0.0100007010106893
2.48	0.820887337006579	3.04215322327031	0.0991775324013158	0.0100007773830024
2.49	0.820887337006579	3.04199457599517	0.0990952956414474	0.0100008603513935
2.5	0.820887337006579	3.04183866002839	0.0990130588815789	0.0100009432474991
2.51	0.820887337006579	3.04168542793223	0.0990130588815789	0.0100010320604591
2.52	0.820887337006579	3.04153483310704	0.0989308221217105	0.010001121016654
2.53	0.82080510024671	3.04138683336171	0.0989308221217105	0.0100012152600835
2.54	0.82080510024671	3.04124138435729	0.0988485853618421	0.0100013096825181
2.55	0.82080510024671	3.04109843744892	0.0988485853618421	0.0100014090970828
2.56	0.82080510024671	3.04095794924567	0.0987663486019737	0.0100015084074893
2.57	0.82080510024671	3.04081987712095	0.0987663486019737	0.0100016127422472
2.58	0.82080510024671	3.04068417919869	0.0986841118421053	0.0100017163775455
2.59	0.82080510024671	3.04055081433967	0.0986841118421053	0.0100018253897087
2.6	0.82080510024671	3.04041974212824	0.0986841118421053	0.010001933318615
2.61	0.82080510024671	3.04029092285919	0.0986018750822368	0.0100020462563302
2.62	0.82080510024671	3.04016431752493	0.0986018750822368	0.0100021585837258
2.63	0.82080510024671	3.04003988780287	0.0985196383223684	0.010002274581104
2.64	0.82080510024671	3.03991759604308	0.0985196383223684	0.0100023910820888
2.65	0.82080510024671	3.03979740525617	0.0984374015625	0.0100025096245708
2.66	0.82080510024671	3.03967927910139	0.0984374015625	0.0100026300816507
2.67	0.82080510024671	3.03956318187495	0.0983551648026316	0.0100027506682505
2.68	0.82080510024671	3.03944907849859	0.0983551648026316	0.0100028748711256
2.69	0.82080510024671	3.03933693450831	0.0983551648026316	0.0100029978401994
2.7	0.82080510024671	3.0392267160434	0.0982729280427632	0.0100031247594476
2.71	0.82080510024671	3.03911838983558	0.0982729280427632	0.0100032512359208
2.72	0.82080510024671	3.03901192319841	0.0981906912828947	0.0100033790752365
2.73	0.82080510024671	3.03890728401685	0.0981906912828947	0.0100035088645463
2.74	0.82080510024671	3.03880444073706	0.0981906912828947	0.0100036373647724
2.75	0.82080510024671	3.03870336235639	0.0981084545230263	0.0100037700803877
2.76	0.82080510024671	3.03860401841347	0.0981084545230263	0.0100039016744896
2.77	0.82080510024671	3.03850637897863	0.0980262177631579	0.010004034256227
2.78	0.82080510024671	3.03841041464435	0.0980262177631579	0.0100041687643222
2.79	0.82080510024671	3.03831609651602	0.0980262177631579	0.0100043019366858
2.8	0.82080510024671	3.03822339620274	0.0979439810032895	0.0100044380311286
2.81	0.82080510024671	3.03813228580842	0.0979439810032895	0.0100045739166014
2.82	0.82080510024671	3.03804273792293	0.0978617442434211	0.0100047088890928
2.83	0.82080510024671	3.03795472561351	0.0978617442434211	0.0100048473214833
2.84	0.82080510024671	3.03786822241625	0.0978617442434211	0.0100049843793979
2.85	0.82080510024671	3.03778320232782	0.0977795074835526	0.0100051215880739
2.86	0.82080510024671	3.03769963979724	0.0977795074835526	0.0100052610088287
2.87	0.82080510024671	3.03761750971792	0.0977795074835526	0.010005399045408
2.88	0.82080510024671	3.03753678741977	0.0976972707236842	0.0100055377995352
2.89	0.82080510024671	3.03745744866145	0.0976972707236842	0.0100056780237078
2.9	0.82080510024671	3.03737946962283	0.0976972707236842	0.0100058168558429
2.91	0.82080510024671	3.03730282689752	0.0976150339638158	0.010005956490771
2.92	0.82080510024671	3.03722749748553	0.0976150339638158	0.0100060973437155
2.93	0.82080510024671	3.03715345878616	0.0976150339638158	0.0100062367984953
2.94	0.82080510024671	3.03708068859091	0.0975327972039474	0.0100063766747064
2.95	0.82080510024671	3.03700916507657	0.0975327972039474	0.010006517991621
2.96	0.82080510024671	3.03693886679841	0.0975327972039474	0.0100066579058803
2.97	0.82080510024671	3.03686977268356	0.0974505604440789	0.0100067974080696
2.98	0.82080510024671	3.03680186202442	0.0974505604440789	0.0100069390335587
2.99	0.82080510024671	3.03673511447224	0.0974505604440789	0.0100070792534452
3	0.82080510024671	3.03666951003084	0.0974505604440789	0.0100072180816792
3.01	0.82080510024671	3.03660502905033	0.0973683236842105	0.0100073595772902
3.02	0.82080510024671	3.03654165222114	0.0973683236842105	0.0100074999578476
3.03	0.82080510024671	3.03647936056795	0.0973683236842105	0.0100076389452721
3.04	0.82080510024671	3.03641813544385	0.0972860869243421	0.0100077787705314
3.05	0.82080510024671	3.03635795852458	0.0972860869243421	0.0100079191753002
3.06	0.82080510024671	3.03629881180291	0.0972860869243421	0.0100080581868103
3.07	0.82080510024671	3.03624067758299	0.0972860869243421	0.0100081958188868
3.08	0.82080510024671	3.036183538475	0.0972038501644737	0.0100083360999765
3.09	0.82080510024671	3.03612737738969	0.0972038501644737	0.0100084750085
3.1	0.82080510024671	3.03607217753321	0.0972038501644737	0.0100086125387249
3.11	0.82080510024671	3.03601792240187	0.0971216134046053	0.010008749962478
3.12	0.82080510024671	3.03596459577711	0.0971216134046053	0.0100088886486113
3.13	0.82080510024671	3.03591218172048	0.0971216134046053	0.0100090259587658
3.14	0.82080510024671	3.03586066456878	0.0971216134046053	0.010009161906593
3.15	0.82080510024671	3.03581002892921	0.0970393766447368	0.0100092983800204
3.16	0.82080510024671	3.0357602596747	0.0970393766447368	0.0100094353591322
3.17	0.82080510024671	3.03571134193921	0.0970393766447368	0.0100095709793122
3.18	0.82080510024671	3.03566326111323	0.0970393766447368	0.0100097052540427
3.19	0.82080510024671	3.03561600283927	0.0969571398848684	0.010009840052814
3.2	0.82080510024671	3.03556955300749	0.0969571398848684	0.0100099752423213
3.21	0.82080510024671	3.03552389775136	0.0969571398848684	0.0100101090907616
3.22	0.82080510024671	3.03547902344343	0.0969571398848684	0.0100102416114375
3.23	0.82080510024671	3.03543491669118	0.096874903125	0.0100103740466755
3.24	0.82080510024671	3.03539156433291	0.096874903125	0.0100105073732869
3.25	0.82080510024671	3.03534895343374	0.096874903125	0.0100106393774192
3.26	0.82080510024671	3.03530707128163	0.096874903125	0.0100107700721897
3.27	0.82080510024671	3.03526590538355	0.0967926663651316	0.0100108994887845
3.28	0.82080510024671	3.03522544346163	0.0967926663651316	0.0100110308878869
3.29	0.82080510024671	3.03518567344946	0.0967926663651316	0.0100111609837359
3.3	0.82080510024671	3.03514658348837	0.0967926663651316	0.0100112897892574
3.31	0.82080510024671	3.03510816192387	0.0967926663651316	0.010011417317249
3.32	0.82080510024671	3.03507039730205	0.0967104296052632	0.0100115449793436
3.33	0.82080510024671	3.03503327836617	0.0967104296052632	0.0100116731109551
3.34	0.82080510024671	3.03499679405314	0.0967104296052632	0.010011799971825
3.35	0.82080510024671	3.03496093349026	0.0967104296052632	0.0100119255745557
3.36	0.82080510024671	3.03492568599185	0.0967104296052632	0.0100120499316246
3.37	0.82080510024671	3.03489104105604	0.0966281928453947	0.0100121750139315
3.38	0.82080510024671	3.03485698836156	0.0966281928453947	0.010012299882154
3.39	0.82080510024671	3.03482351776463	0.0966281928453947	0.0100124235121007
3.4	0.82080510024671	3.03479061929587	0.0966281928453947	0.0100125459160512
3.41	0.82080510024671	3.0347582831573	0.0966281928453947	0.010012667106163
3.42	0.82080510024671	3.03472649971933	0.0965459560855263	0.0100127888325945
3.43	0.82080510024671	3.03469525951791	0.0965459560855263	0.0100129104490686
3.44	0.82080510024671	3.0346645532516	0.0965459560855263	0.010013030859612
3.45	0.82080510024671	3.03463437177878	0.0965459560855263	0.0100131500761825
3.46	0.82080510024671	3.03460470611489	0.0965459560855263	0.0100132681106193
3.47	0.82080510024671	3.03457554742974	0.0964637193256579	0.0100133857514308
3.48	0.82080510024671	3.03454688704475	0.0964637193256579	0.0100135041345788
3.49	0.82080510024671	3.03451871643045	0.0964637193256579	0.0100136213439537
3.5	0.82080510024671	3.03449102720381	0.0964637193256579	0.0100137373911929
3.51	0.82080510024671	3.03446381112574	0.0964637193256579	0.010013852287819
3.52	0.82080510024671	3.03443706009863	0.0964637193256579	0.0100139660452403
3.53	0.82080510024671	3.03441076616385	0.0963814825657895	0.0100140803312398
3.54	0.82080510024671	3.03438492149939	0.0963814825657895	0.0100141943637023
3.55	0.82080510024671	3.0343595184175	0.0963814825657895	0.010014307265621
3.56	0.82080510024671	3.03433454936236	0.0963814825657895	0.010014419048204
3.57	0.82080510024671	3.03431000690781	0.0963814825657895	0.0100145297225489
3.58	0.82080510024671	3.03428588375508	0.0963814825657895	0.0100146392996427
3.59	0.82080510024671	3.03426217273067	0.0962992458059211	0.0100147493812202
3.6	0.82080510024671	3.0342388667841	0.0962992458059211	0.0100148591671568
3.61	0.82080510024671	3.03421595898585	0.0962992458059211	0.0100149678647396
3.62	0.82080510024671	3.03419344252523	0.0962992458059211	0.0100150754847577
3.63	0.82080510024671	3.03417131070839	0.0962992458059211	0.0100151820378934
3.64	0.82080510024671	3.03414955695623	0.0962992458059211	0.0100152875347229
3.65	0.82080510024671	3.03412817480249	0.0962170090460526	0.0100153926218434
3.66	0.82080510024671	3.03410715789177	0.0962170090460526	0.0100154982681634
3.67	0.82080510024671	3.03408649997762	0.0962170090460526	0.0100156028672529
3.68	0.82080510024671	3.03406619492068	0.0962170090460526	0.0100157064294926
3.69	0.82080510024671	3.03404623668683	0.0962170090460526	0.0100158089651601
3.7	0.82080510024671	3.03402661934536	0.0962170090460526	0.0100159104844315
3.71	0.82080510024671	3.03400733706722	0.0962170090460526	0.0100160109973817
3.72	0.82080510024671	3.03398838412325	0.0961347722861842	0.0100161114582286
3.73	0.82080510024671	3.03396975488245	0.0961347722861842	0.0100162120667119
3.74	0.82080510024671	3.03395144381032	0.0961347722861842	0.0100163116779843
3.75	0.82080510024671	3.03393344546719	0.0961347722861842	0.0100164103019296
3.76	0.82080510024671	3.03391575450657	0.0961347722861842	0.010016507948334
3.77	0.82080510024671	3.03389836567356	0.0961347722861842	0.0100166046268866
3.78	0.82080510024671	3.03388127380329	0.0961347722861842	0.0100167003471806
3.79	0.82080510024671	3.03386447381935	0.0960525355263158	0.0100167953172547
3.8	0.82080510024671	3.03384796073227	0.0960525355263158	0.0100168910857941
3.81	0.82080510024671	3.03383172963803	0.0960525355263158	0.0100169859051726
3.82	0.82080510024671	3.0338157757166	0.0960525355263158	0.0100170797847973
3.83	0.82080510024671	3.0338000942305	0.0960525355263158	0.0100171727339817
3.84	0.82080510024671	3.03378468052333	0.0960525355263158	0.0100172647619475
3.85	0.82080510024671	3.03376953001846	0.0960525355263158	0.0100173558778248
3.86	0.82080510024671	3.0337546382176	0.0960525355263158	0.0100174460906533
3.87	0.82080510024671	3.03374000069946	0.0959702987664474	0.0100175356849503
3.88	0.82080510024671	3.03372561311845	0.0959702987664474	0.0100176259047513
3.89	0.82080510024671	3.03371147120336	0.0959702987664474	0.0100177152304578
3.9	0.82080510024671	3.0336975707561	0.0959702987664474	0.0100178036709304
3.91	0.82080510024671	3.03368390765042	0.0959702987664474	0.0100178912349417
3.92	0.82080510024671	3.0336704778307	0.0959702987664474	0.0100179779311777
3.93	0.82080510024671	3.03365727731074	0.0959702987664474	0.010018063768238
3.94	0.82080510024671	3.03364430217252	0.0959702987664474	0.0100181487546372
3.95	0.82080510024671	3.0336315485651	0.0959702987664474	0.0100182328988054
3.96	0.82080510024671	3.03361901270343	0.095888062006579	0.010018317032707
3.97	0.82080510024671	3.03360669086722	0.095888062006579	0.0100184011490313
3.98	0.82080510024671	3.03359457939982	0.095888062006579	0.0100184844318154
3.99	0.82080510024671	3.03358267470715	0.095888062006579	0.0100185668893195
4	0.82080510024671	3.03357097325664	0.095888062006579	0.0100186485297212
4.01	0.82080510024671	3.03355947157611	0.095888062006579	0.0100187293611177
4.02	0.82080510024671	3.03354816625282	0.095888062006579	0.0100188093915255
4.03	0.82080510024671	3.03353705393238	0.095888062006579	0.0100188886288817
4.04	0.82080510024671	3.03352613131777	0.095888062006579	0.0100189670810454
4.05	0.82080510024671	3.03351539516839	0.0958058252467105	0.0100190447719834
4.06	0.82080510024671	3.03350484229905	0.0958058252467105	0.0100191231674686
4.07	0.82080510024671	3.03349446957903	0.0958058252467105	0.0100192007861673
4.08	0.82080510024671	3.03348427393117	0.0958058252467105	0.010019277635776
4.09	0.82080510024671	3.0334742523309	0.0958058252467105	0.0100193537239153
4.1	0.82080510024671	3.03346440180542	0.0958058252467105	0.0100194290581304
4.11	0.82080510024671	3.03345471943271	0.0958058252467105	0.0100195036458912
4.12	0.82080510024671	3.03344520234076	0.0958058252467105	0.0100195774945943
4.13	0.82080510024671	3.03343584770665	0.0958058252467105	0.0100196506115624
4.14	0.82080510024671	3.03342665275571	0.0958058252467105	0.0100197230040461
4.15	0.82080510024671	3.03341761476074	0.0958058252467105	0.0100197946792237
4.16	0.82080510024671	3.03340873104115	0.0957235884868421	0.0100198663249064
4.17	0.82080510024671	3.03339999896217	0.0957235884868421	0.0100199379214788
4.18	0.82080510024671	3.03339141593408	0.0957235884868421	0.0100200088086896
4.19	0.82080510024671	3.03338297941144	0.0957235884868421	0.0100200789935673
4.2	0.82080510024671	3.03337468689231	0.0957235884868421	0.0100201484830702
4.21	0.82080510024671	3.03336653591752	0.0957235884868421	0.0100202172840879
4.22	0.82080510024671	3.03335852406994	0.0957235884868421	0.0100202854034417
4.23	0.82080510024671	3.03335064897375	0.0957235884868421	0.0100203528478853
4.24	0.82080510024671	3.03334290829374	0.0957235884868421	0.0100204196241056
4.25	0.82080510024671	3.03333529973461	0.0957235884868421	0.010020485738723
4.26	0.82080510024671	3.03332782104029	0.0957235884868421	0.0100205511982925
4.27	0.82080510024671	3.03332046999328	0.0957235884868421	0.0100206160093042
4.28	0.82080510024671	3.03331324441395	0.0956413517269737	0.0100206810714767
4.29	0.82080510024671	3.03330614215994	0.0956413517269737	0.0100207457881667
4.3	0.82080510024671	3.03329916112549	0.0956413517269737	0.0100208098637117
4.31	0.82080510024671	3.03329229924084	0.0956413517269737	0.0100208733044636
4.32	0.82080510024671	3.03328555447157	0.0956413517269737	0.0100209361167111
4.33	0.82080510024671	3.03327892481806	0.0956413517269737	0.0100209983066809
4.34	0.82080510024671	3.03327240831483	0.0956413517269737	0.0100210598805376
4.35	0.82080510024671	3.03326600302998	0.0956413517269737	0.010021120844385
4.36	0.82080510024671	3.03325970706465	0.0956413517269737	0.0100211812042665
4.37	0.82080510024671	3.0332535185524	0.0956413517269737	0.0100212409661656
4.38	0.82080510024671	3.03324743565867	0.0956413517269737	0.0100213001360063
4.39	0.82080510024671	3.03324145658027	0.0956413517269737	0.0100213587196539
4.4	0.82080510024671	3.03323557954479	0.0956413517269737	0.0100214167229162
4.41	0.82080510024671	3.03322980281013	0.0955591149671053	0.0100214745722835
4.42	0.82080510024671	3.03322412466392	0.0955591149671053	0.0100215324711845
4.43	0.82080510024671	3.03321854342307	0.0955591149671053	0.0100215897965308
4.44	0.82080510024671	3.03321305743322	0.0955591149671053	0.0100216465540042
4.45	0.82080510024671	3.03320766506829	0.0955591149671053	0.0100217027492299
4.46	0.82080510024671	3.03320236472996	0.0955591149671053	0.0100217583877777
4.47	0.82080510024671	3.03319715484722	0.0955591149671053	0.010021813475162
4.48	0.82080510024671	3.0331920338759	0.0955591149671053	0.0100218680168428
4.49	0.82080510024671	3.0331870002982	0.0955591149671053	0.0100219220182259
4.5	0.82080510024671	3.03318205262225	0.0955591149671053	0.0100219754846633
4.51	0.82080510024671	3.03317718938165	0.0955591149671053	0.0100220284214545
4.52	0.82080510024671	3.03317240913506	0.0955591149671053	0.0100220808338461
4.53	0.82080510024671	3.03316771046575	0.0955591149671053	0.0100221327270328
4.54	0.82080510024671	3.0331630919812	0.0955591149671053	0.010022184106158
4.55	0.82080510024671	3.03315855231265	0.0955591149671053	0.010022234976314
4.56	0.82080510024671	3.03315409011473	0.0955591149671053	0.0100222853425427
4.57	0.82080510024671	3.03314970406506	0.0954768782072368	0.010022336084292
4.58	0.82080510024671	3.03314539286381	0.0954768782072368	0.0100223863433662
4.59	0.82080510024671	3.03314115523339	0.0954768782072368	0.0100224361046076
4.6	0.82080510024671	3.03313698991799	0.0954768782072368	0.010022485372947
4.61	0.82080510024671	3.03313289568328	0.0954768782072368	0.0100225341532671
4.62	0.82080510024671	3.03312887131597	0.0954768782072368	0.0100225824504017
4.63	0.82080510024671	3.03312491562353	0.0954768782072368	0.0100226302691369
4.64	0.82080510024671	3.03312102743376	0.0954768782072368	0.0100226776142115
4.65	0.82080510024671	3.03311720559451	0.0954768782072368	0.010022724490317
4.66	0.82080510024671	3.03311344897327	0.0954768782072368	0.0100227709020989
4.67	0.82080510024671	3.03310975645689	0.0954768782072368	0.0100228168541565
4.68	0.82080510024671	3.03310612695122	0.0954768782072368	0.0100228623510433
4.69	0.82080510024671	3.0331025593808	0.0954768782072368	0.010022907397268
4.7	0.82080510024671	3.03309905268853	0.0954768782072368	0.0100229519972946
4.71	0.82080510024671	3.03309560583534	0.0954768782072368	0.0100229961555427
4.72	0.82080510024671	3.03309221779994	0.0954768782072368	0.0100230398763884
4.73	0.82080510024671	3.03308888757845	0.0954768782072368	0.0100230831641642
4.74	0.82080510024671	3.03308561418414	0.0954768782072368	0.0100231260231598
4.75	0.82080510024671	3.03308239664712	0.0953946414473684	0.0100231689918792
4.76	0.82080510024671	3.03307923401407	0.0953946414473684	0.0100232117462256
4.77	0.82080510024671	3.03307612534794	0.0953946414473684	0.0100232540771105
4.78	0.82080510024671	3.03307306972767	0.0953946414473684	0.0100232959887279
4.79	0.82080510024671	3.03307006624795	0.0953946414473684	0.0100233374852305
4.8	0.82080510024671	3.0330671140189	0.0953946414473684	0.0100233785707297
4.81	0.82080510024671	3.03306421216584	0.0953946414473684	0.0100234192492966
4.82	0.82080510024671	3.03306135982904	0.0953946414473684	0.0100234595249612
4.83	0.82080510024671	3.03305855616342	0.0953946414473684	0.0100234994017143
4.84	0.82080510024671	3.03305580033834	0.0953946414473684	0.0100235388835069
4.85	0.82080510024671	3.03305309153736	0.0953946414473684	0.0100235779742509
4.86	0.82080510024671	3.03305042895794	0.0953946414473684	0.0100236166778194
4.87	0.82080510024671	3.03304781181126	0.0953946414473684	0.0100236549980471
4.88	0.82080510024671	3.03304523932198	0.0953946414473684	0.010023692938731
4.89	0.82080510024671	3.03304271072797	0.0953946414473684	0.01002373050363
4.9	0.82080510024671	3.03304022528012	0.0953946414473684	0.0100237676964664
4.91	0.82080510024671	3.03303778224212	0.0953946414473684	0.010023804520925
4.92	0.82080510024671	3.03303538089021	0.0953946414473684	0.0100238409806546
4.93	0.82080510024671	3.03303302051299	0.0953946414473684	0.0100238770792675
4.94	0.82080510024671	3.03303070041122	0.0953946414473684	0.0100239128203405
4.95	0.82080510024671	3.03302841989757	0.0953946414473684	0.0100239482074147
4.96	0.82080510024671	3.03302617829647	0.0953946414473684	0.0100239832439964
4.97	0.82080510024671	3.03302397494386	0.0953124046875	0.0100240181405496
4.98	0.82080510024671	3.03302180918702	0.0953124046875	0.010024053081101
4.99	0.82080510024671	3.03301968038438	0.0953124046875	0.010024087675611
5	0.82080510024671	3.03301758790531	0.0953124046875	0.0100241219275065
5.01	0.82080510024671	3.03301553112996	0.0953124046875	0.0100241558401808
5.02	0.82080510024671	3.03301350944904	0.0953124046875	0.0100241894169935
5.03	0.82080510024671	3.03301152226367	0.0953124046875	0.0100242226612706
5.04	0.82080510024671	3.0330095689852	0.0953124046875	0.0100242555763057
5.05	0.82080510024671	3.03300764903502	0.0953124046875	0.0100242881653594
5.06	0.82080510024671	3.03300576184439	0.0953124046875	0.0100243204316602
5.07	0.82080510024671	3.03300390685428	0.0953124046875	0.0100243523784043
5.08	0.82080510024671	3.03300208351521	0.0953124046875	0.0100243840087567
5.09	0.82080510024671	3.03300029128708	0.0953124046875	0.0100244153258508
5.1	0.82080510024671	3.03299852963899	0.0953124046875	0.010024446332789
5.11	0.82080510024671	3.03299679804912	0.0953124046875	0.0100244770326431
5.12	0.82080510024671	3.03299509600454	0.0953124046875	0.0100245074284542
5.13	0.82080510024671	3.03299342300109	0.0953124046875	0.0100245375232336
5.14	0.82080510024671	3.03299177854321	0.0953124046875	0.0100245673199625
5.15	0.82080510024671	3.0329901621438	0.0953124046875	0.0100245968215928
5.16	0.82080510024671	3.03298857332406	0.0953124046875	0.0100246260310469
5.17	0.82080510024671	3.03298701161338	0.0953124046875	0.0100246549512186
5.18	0.82080510024671	3.03298547654917	0.0953124046875	0.0100246835849729
5.19	0.82080510024671	3.03298396767674	0.0953124046875	0.0100247119351462
5.2	0.82080510024671	3.03298248454915	0.0953124046875	0.0100247400045472
5.21	0.82080510024671	3.03298102672711	0.0953124046875	0.0100247677959564
5.22	0.82080510024671	3.03297959377881	0.0953124046875	0.010024795312127
5.23	0.82080510024671	3.0329781852798	0.0953124046875	0.0100248225557851
5.24	0.82080510024671	3.0329768008129	0.0953124046875	0.0100248495296292
5.25	0.82080510024671	3.03297543996804	0.0953124046875	0.0100248762363317
5.26	0.82080510024671	3.03297410234213	0.0952301679276316	0.0100249028987225
5.27	0.82080510024671	3.03297278753899	0.0952301679276316	0.0100249295246874
5.28	0.82080510024671	3.03297149516917	0.0952301679276316	0.0100249558869776
5.29	0.82080510024671	3.0329702248499	0.0952301679276316	0.0100249819882043
5.3	0.82080510024671	3.03296897620491	0.0952301679276316	0.0100250078309528
5.31	0.82080510024671	3.03296774886437	0.0952301679276316	0.0100250334177826
5.32	0.82080510024671	3.03296654246475	0.0952301679276316	0.0100250587512283
5.33	0.82080510024671	3.03296535664874	0.0952301679276316	0.0100250838337989
5.34	0.82080510024671	3.03296419106512	0.0952301679276316	0.010025108667979
5.35	0.82080510024671	3.03296304536866	0.0952301679276316	0.0100251332562282
5.36	0.82080510024671	3.03296191922001	0.0952301679276316	0.010025157600982
5.37	0.82080510024671	3.03296081228564	0.0952301679276316	0.0100251817046517
5.38	0.82080510024671	3.0329597242377	0.0952301679276316	0.0100252055696247
5.39	0.82080510024671	3.03295865475391	0.0952301679276316	0.0100252291982649
5.4	0.82080510024671	3.03295760351754	0.0952301679276316	0.0100252525929126
5.41	0.82080510024671	3.03295657021721	0.0952301679276316	0.0100252757558851
5.42	0.82080510024671	3.03295555454689	0.0952301679276316	0.0100252986894765
5.43	0.82080510024671	3.03295455620577	0.0952301679276316	0.0100253213959583
5.44	0.82080510024671	3.03295357489815	0.0952301679276316	0.0100253438775799
5.45	0.82080510024671	3.0329526103334	0.0952301679276316	0.0100253661365676
5.46	0.82080510024671	3.03295166222584	0.0952301679276316	0.0100253881751264
5.47	0.82080510024671	3.03295073029467	0.0952301679276316	0.0100254099954391
5.48	0.82080510024671	3.03294981426387	0.0952301679276316	0.010025431599667
5.49	0.82080510024671	3.03294891386214	0.0952301679276316	0.01002545298995
5.5	0.82080510024671	3.03294802882281	0.0952301679276316	0.0100254741684067
5.51	0.82080510024671	3.03294715888375	0.0952301679276316	0.0100254951371349
5.52	0.82080510024671	3.03294630378732	0.0952301679276316	0.0100255158982113
5.53	0.82080510024671	3.03294546328027	0.0952301679276316	0.0100255364536925
5.54	0.82080510024671	3.03294463711366	0.0952301679276316	0.0100255568056144
5.55	0.82080510024671	3.03294382504281	0.0952301679276316	0.0100255769559928
5.56	0.82080510024671	3.03294302682721	0.0952301679276316	0.0100255969068235
5.57	0.82080510024671	3.03294224223046	0.0952301679276316	0.0100256166600828
5.58	0.82080510024671	3.03294147102019	0.0952301679276316	0.0100256362177271
5.59	0.82080510024671	3.03294071296799	0.0952301679276316	0.0100256555816935
5.6	0.82080510024671	3.03293996784936	0.0952301679276316	0.0100256747539001
5.61	0.82080510024671	3.03293923544362	0.0952301679276316	0.0100256937362458
5.62	0.82080510024671	3.03293851553385	0.0952301679276316	0.0100257125306108
5.63	0.82080510024671	3.03293780790685	0.0952301679276316	0.0100257311388567
5.64	0.82080510024671	3.03293711235305	0.0952301679276316	0.0100257495628265
5.65	0.82080510024671	3.03293642866646	0.0952301679276316	0.0100257678043452
5.66	0.82080510024671	3.03293575664458	0.0952301679276316	0.0100257858652194
5.67	0.82080510024671	3.03293509608841	0.0951479311677632	0.0100258039945897
5.68	0.82080510024671	3.0329344468023	0.0951479311677632	0.0100258219961343
5.69	0.82080510024671	3.03293380859396	0.0951479311677632	0.0100258398194257
5.7	0.82080510024671	3.03293318127439	0.0951479311677632	0.0100258574662289
5.71	0.82080510024671	3.03293256465781	0.0951479311677632	0.0100258749382914
5.72	0.82080510024671	3.03293195856159	0.0951479311677632	0.0100258922373438
5.73	0.82080510024671	3.03293136280623	0.0951479311677632	0.0100259093650989
5.74	0.82080510024671	3.03293077721531	0.0951479311677632	0.0100259263232532
5.75	0.82080510024671	3.03293020161539	0.0951479311677632	0.010025943113486
5.76	0.82080510024671	3.03292963583602	0.0951479311677632	0.0100259597374599
5.77	0.82080510024671	3.03292907970962	0.0951479311677632	0.0100259761968216
5.78	0.82080510024671	3.03292853307151	0.0951479311677632	0.0100259924932007
5.79	0.82080510024671	3.0329279957598	0.0951479311677632	0.0100260086282113
5.8	0.82080510024671	3.03292746761536	0.0951479311677632	0.0100260246034511
5.81	0.82080510024671	3.03292694848177	0.0951479311677632	0.0100260404205025
5.82	0.82080510024671	3.0329264382053	0.0951479311677632	0.0100260560809316
5.83	0.82080510024671	3.03292593663483	0.0951479311677632	0.0100260715862893
5.84	0.82080510024671	3.03292544362182	0.0951479311677632	0.0100260869381114
5.85	0.82080510024671	3.03292495902025	0.0951479311677632	0.0100261021379178
5.86	0.82080510024671	3.03292448268663	0.0951479311677632	0.0100261171872142
5.87	0.82080510024671	3.03292401447988	0.0951479311677632	0.0100261320874907
5.88	0.82080510024671	3.03292355426134	0.0951479311677632	0.010026146840223
5.89	0.82080510024671	3.03292310189472	0.0951479311677632	0.0100261614468721
5.9	0.82080510024671	3.03292265724606	0.0951479311677632	0.0100261759088845
5.91	0.82080510024671	3.03292222018366	0.0951479311677632	0.0100261902276925
5.92	0.82080510024671	3.03292179057811	0.0951479311677632	0.0100262044047139
5.93	0.82080510024671	3.03292136830216	0.0951479311677632	0.0100262184413529
5.94	0.82080510024671	3.03292095323077	0.0951479311677632	0.0100262323389995
5.95	0.82080510024671	3.03292054524101	0.0951479311677632	0.01002624609903
5.96	0.82080510024671	3.03292014421206	0.0951479311677632	0.0100262597228071
5.97	0.82080510024671	3.03291975002516	0.0951479311677632	0.0100262732116801
5.98	0.82080510024671	3.03291936256357	0.0951479311677632	0.0100262865669847
5.99	0.82080510024671	3.03291898171255	0.0951479311677632	0.0100262997900436
6	0.82080510024671	3.0329186073593	0.0951479311677632	0.0100263128821661
6.01	0.82080510024671	3.03291823939297	0.0951479311677632	0.010026325844649
6.02	0.82080510024671	3.03291787770459	0.0951479311677632	0.010026338678776
6.03	0.82080510024671	3.03291752218704	0.0951479311677632	0.0100263513858179
6.04	0.82080510024671	3.03291717273504	0.0951479311677632	0.0100263639670333
6.05	0.82080510024671	3.03291682924511	0.0951479311677632	0.010026376423668
6.06	0.82080510024671	3.03291649161552	0.0951479311677632	0.0100263887569556
6.07	0.82080510024671	3.03291615974628	0.0951479311677632	0.0100264009681177
6.08	0.82080510024671	3.03291583353911	0.0951479311677632	0.0100264130583634
6.09	0.82080510024671	3.03291551289742	0.0951479311677632	0.0100264250288901
6.1	0.82080510024671	3.03291519772624	0.0951479311677632	0.0100264368808833
6.11	0.82080510024671	3.03291488793225	0.0951479311677632	0.0100264486155167
6.12	0.82080510024671	3.03291458342369	0.0951479311677632	0.0100264602339524
6.13	0.82080510024671	3.0329142841104	0.0951479311677632	0.0100264717373409
6.14	0.82080510024671	3.03291398990372	0.0951479311677632	0.0100264831268216
6.15	0.82080510024671	3.03291370071655	0.0951479311677632	0.0100264944035223
6.16	0.82080510024671	3.03291341646323	0.0951479311677632	0.0100265055685599
6.17	0.82080510024671	3.03291313705959	0.0951479311677632	0.0100265166230398
6.18	0.82080510024671	3.03291286242289	0.0951479311677632	0.0100265275680571
6.19	0.82080510024671	3.03291259247179	0.0951479311677632	0.0100265384046956
6.2	0.82080510024671	3.03291232712635	0.0951479311677632	0.0100265491340284
6.21	0.82080510024671	3.032912066308	0.0951479311677632	0.010026559757118
6.22	0.82080510024671	3.0329118099395	0.0951479311677632	0.0100265702750167
6.23	0.82080510024671	3.03291155794492	0.0951479311677632	0.0100265806887658
6.24	0.82080510024671	3.03291131024964	0.0951479311677632	0.0100265909993968
6.25	0.82080510024671	3.03291106678031	0.0951479311677632	0.0100266012079307
6.26	0.82080510024671	3.03291082746483	0.0951479311677632	0.0100266113153785
6.27	0.82080510024671	3.03291059223233	0.0951479311677632	0.0100266213227412
6.28	0.82080510024671	3.03291036101314	0.0951479311677632	0.0100266312310098
6.29	0.82080510024671	3.0329101337388	0.0951479311677632	0.0100266410411656
6.3	0.82080510024671	3.032909910342	0.0951479311677632	0.0100266507541801
6.31	0.82080510024671	3.03290969075659	0.0951479311677632	0.010026660371015
6.32	0.82080510024671	3.03290947491754	0.0951479311677632	0.010026669892623
6.33	0.82080510024671	3.03290926276092	0.0951479311677632	0.010026679319947
6.34	0.82080510024671	3.03290905422392	0.0951479311677632	0.0100266886539204
6.35	0.82080510024671	3.03290884924478	0.0951479311677632	0.0100266978954678
6.36	0.82080510024671	3.03290864776279	0.0950656944078947	0.0100267071165632
6.37	0.82080510024671	3.0329084497183	0.0950656944078947	0.0100267163256369
6.38	0.82080510024671	3.03290825505265	0.0950656944078947	0.0100267254435286
6.39	0.82080510024671	3.03290806370819	0.0950656944078947	0.0100267344711415
6.4	0.82080510024671	3.03290787562827	0.0950656944078947	0.0100267434093693
6.41	0.82080510024671	3.03290769075718	0.0950656944078947	0.0100267522590968
6.42	0.82080510024671	3.03290750904018	0.0950656944078947	0.0100267610212006
6.43	0.82080510024671	3.03290733042346	0.0950656944078947	0.0100267696965481
6.44	0.82080510024671	3.03290715485412	0.0950656944078947	0.0100267782859983
6.45	0.82080510024671	3.03290698228017	0.0950656944078947	0.0100267867904017
6.46	0.82080510024671	3.03290681265051	0.0950656944078947	0.0100267952106006
6.47	0.82080510024671	3.0329066459149	0.0950656944078947	0.0100268035474284
6.48	0.82080510024671	3.03290648202396	0.0950656944078947	0.0100268118017107
6.49	0.82080510024671	3.03290632092917	0.0950656944078947	0.010026819974265
6.5	0.82080510024671	3.03290616258281	0.0950656944078947	0.0100268280659002
6.51	0.82080510024671	3.032906006938	0.0950656944078947	0.0100268360774176
6.52	0.82080510024671	3.03290585394865	0.0950656944078947	0.0100268440096107
6.53	0.82080510024671	3.03290570356944	0.0950656944078947	0.0100268518632646
6.54	0.82080510024671	3.03290555575586	0.0950656944078947	0.0100268596391572
6.55	0.82080510024671	3.03290541046411	0.0950656944078947	0.0100268673380582
6.56	0.82080510024671	3.03290526765119	0.0950656944078947	0.01002687496073
6.57	0.82080510024671	3.03290512727479	0.0950656944078947	0.0100268825079274
6.58	0.82080510024671	3.03290498929336	0.0950656944078947	0.0100268899803978
6.59	0.82080510024671	3.03290485366602	0.0950656944078947	0.010026897378881
6.6	0.82080510024671	3.03290472035261	0.0950656944078947	0.0100269047041094
6.61	0.82080510024671	3.03290458931366	0.0950656944078947	0.0100269119568087
6.62	0.82080510024671	3.03290446051036	0.0950656944078947	0.0100269191376967
6.63	0.82080510024671	3.03290433390457	0.0950656944078947	0.0100269262474845
6.64	0.82080510024671	3.0329042094588	0.0950656944078947	0.0100269332868761
6.65	0.82080510024671	3.03290408713619	0.0950656944078947	0.0100269402565686
6.66	0.82080510024671	3.03290396690052	0.0950656944078947	0.0100269471572519
6.67	0.82080510024671	3.03290384871618	0.0950656944078947	0.0100269539896095
6.68	0.82080510024671	3.03290373254819	0.0950656944078947	0.0100269607543179
6.69	0.82080510024671	3.03290361836213	0.0950656944078947	0.0100269674520469
6.7	0.82080510024671	3.03290350612419	0.0950656944078947	0.0100269740834595
6.71	0.82080510024671	3.03290339580114	0.0950656944078947	0.0100269806492125
6.72	0.82080510024671	3.0329032873603	0.0950656944078947	0.0100269871499558
6.73	0.82080510024671	3.03290318076957	0.0950656944078947	0.0100269935863335
6.74	0.82080510024671	3.03290307599738	0.0950656944078947	0.0100269999589825
6.75	0.82080510024671	3.03290297301269	0.0950656944078947	0.0100270062685341
6.76	0.82080510024671	3.03290287178503	0.0950656944078947	0.0100270125156127
6.77	0.82080510024671	3.0329027722844	0.0950656944078947	0.0100270187008372
6.78	0.82080510024671	3.03290267448134	0.0950656944078947	0.0100270248248198
6.79	0.82080510024671	3.0329025783469	0.0950656944078947	0.0100270308881671
6.8	0.82080510024671	3.0329024838526	0.0950656944078947	0.0100270368914792
6.81	0.82080510024671	3.03290239097046	0.0950656944078947	0.0100270428353508
6.82	0.82080510024671	3.03290229967298	0.0950656944078947	0.0100270487203701
6.83	0.82080510024671	3.03290220993311	0.0950656944078947	0.0100270545471202
6.84	0.82080510024671	3.03290212172429	0.0950656944078947	0.0100270603161778
6.85	0.82080510024671	3.0329020350204	0.0950656944078947	0.0100270660281141
6.86	0.82080510024671	3.03290194979575	0.0950656944078947	0.010027071683495
6.87	0.82080510024671	3.03290186602512	0.0950656944078947	0.01002707728288
6.88	0.82080510024671	3.03290178368368	0.0950656944078947	0.0100270828268239
6.89	0.82080510024671	3.03290170274707	0.0950656944078947	0.0100270883158754
6.9	0.82080510024671	3.03290162319132	0.0950656944078947	0.0100270937505782
6.91	0.82080510024671	3.03290154499285	0.0950656944078947	0.0100270991314703
6.92	0.82080510024671	3.03290146812852	0.0950656944078947	0.0100271044590845
6.93	0.82080510024671	3.03290139257557	0.0950656944078947	0.0100271097339484
6.94	0.82080510024671	3.03290131831162	0.0950656944078947	0.0100271149565842
6.95	0.82080510024671	3.03290124531469	0.0950656944078947	0.0100271201275092
6.96	0.82080510024671	3.03290117356314	0.0950656944078947	0.0100271252472352
6.97	0.82080510024671	3.03290110303574	0.0950656944078947	0.0100271303162692
6.98	0.82080510024671	3.03290103371161	0.0950656944078947	0.0100271353351131
6.99	0.82080510024671	3.0329009655702	0.0950656944078947	0.0100271403042639
7	0.82080510024671	3.03290089859135	0.0950656944078947	0.0100271452242136
7.01	0.82080510024671	3.03290083275522	0.0950656944078947	0.0100271500954495
7.02	0.82080510024671	3.03290076804232	0.0950656944078947	0.0100271549184536
7.03	0.82080510024671	3.03290070443347	0.0950656944078947	0.0100271596937037
7.04	0.82080510024671	3.03290064190985	0.0950656944078947	0.0100271644216727
7.05	0.82080510024671	3.03290058045294	0.0950656944078947	0.0100271691028285
7.06	0.82080510024671	3.03290052004453	0.0950656944078947	0.0100271737376348
7.07	0.82080510024671	3.03290046066675	0.0950656944078947	0.0100271783265504
7.08	0.82080510024671	3.03290040230201	0.0950656944078947	0.0100271828700298
7.09	0.82080510024671	3.03290034493302	0.0950656944078947	0.0100271873685227
7.1	0.82080510024671	3.0329002885428	0.0950656944078947	0.0100271918224747
7.11	0.82080510024671	3.03290023311465	0.0950656944078947	0.0100271962323268
7.12	0.82080510024671	3.03290017863215	0.0950656944078947	0.0100272005985155
7.13	0.82080510024671	3.03290012507917	0.0950656944078947	0.0100272049214732
7.14	0.82080510024671	3.03290007243985	0.0950656944078947	0.010027209201628
7.15	0.82080510024671	3.0329000206986	0.0950656944078947	0.0100272134394037
7.16	0.82080510024671	3.03289996984011	0.0950656944078947	0.0100272176352199
7.17	0.82080510024671	3.03289991984931	0.0950656944078947	0.010027221789492
7.18	0.82080510024671	3.03289987071139	0.0950656944078947	0.0100272259026313
7.19	0.82080510024671	3.03289982241181	0.0950656944078947	0.0100272299750451
7.2	0.82080510024671	3.03289977493627	0.0950656944078947	0.0100272340071368
7.21	0.82080510024671	3.03289972827069	0.0950656944078947	0.0100272379993055
7.22	0.82080510024671	3.03289968240128	0.0950656944078947	0.0100272419519465
7.23	0.82080510024671	3.03289963731444	0.0950656944078947	0.0100272458654511
7.24	0.82080510024671	3.03289959299682	0.0950656944078947	0.010027249740207
7.25	0.82080510024671	3.0328995494353	0.0950656944078947	0.0100272535765977
7.26	0.82080510024671	3.03289950661697	0.0950656944078947	0.010027257375003
7.27	0.82080510024671	3.03289946452916	0.0950656944078947	0.0100272611357993
7.28	0.82080510024671	3.03289942315941	0.0950656944078947	0.0100272648593586
7.29	0.82080510024671	3.03289938249546	0.0950656944078947	0.01002726854605
7.3	0.82080510024671	3.03289934252528	0.0950656944078947	0.0100272721962381
7.31	0.82080510024671	3.03289930323702	0.0950656944078947	0.0100272758102847
7.32	0.82080510024671	3.03289926461906	0.0950656944078947	0.0100272793885475
7.33	0.82080510024671	3.03289922665995	0.0950656944078947	0.0100272829313808
7.34	0.82080510024671	3.03289918934845	0.0950656944078947	0.0100272864391354
7.35	0.82080510024671	3.03289915267352	0.0950656944078947	0.0100272899121586
7.36	0.82080510024671	3.0328991166243	0.0950656944078947	0.0100272933507944
7.37	0.82080510024671	3.03289908119011	0.0950656944078947	0.0100272967553832
7.38	0.82080510024671	3.03289904636046	0.0950656944078947	0.010027300126262
7.39	0.82080510024671	3.03289901212503	0.0950656944078947	0.0100273034637648
7.4	0.82080510024671	3.03289897847369	0.0950656944078947	0.0100273067682219
7.41	0.82080510024671	3.03289894539647	0.0950656944078947	0.0100273100399606
7.42	0.82080510024671	3.03289891288358	0.0950656944078947	0.0100273132793048
7.43	0.82080510024671	3.03289888092538	0.0950656944078947	0.0100273164865752
7.44	0.82080510024671	3.03289884951242	0.0950656944078947	0.0100273196620894
7.45	0.82080510024671	3.03289881863539	0.0950656944078947	0.0100273228061619
7.46	0.82080510024671	3.03289878828515	0.0950656944078947	0.0100273259191039
7.47	0.82080510024671	3.03289875845271	0.0950656944078947	0.0100273290012238
7.48	0.82080510024671	3.03289872912924	0.0950656944078947	0.0100273320528266
7.49	0.82080510024671	3.03289870030605	0.0950656944078947	0.0100273350742145
7.5	0.82080510024671	3.03289867197461	0.0950656944078947	0.0100273380656868
7.51	0.82080510024671	3.03289864412654	0.0950656944078947	0.0100273410275396
7.52	0.82080510024671	3.03289861675357	0.0950656944078947	0.0100273439600661
7.53	0.82080510024671	3.03289858984761	0.0950656944078947	0.0100273468635568
7.54	0.82080510024671	3.03289856340068	0.0950656944078947	0.0100273497382992
7.55	0.82080510024671	3.03289853740497	0.0950656944078947	0.0100273525845777
7.56	0.82080510024671	3.03289851185276	0.0950656944078947	0.0100273554026744
7.57	0.82080510024671	3.0328984867365	0.0950656944078947	0.0100273581928682
7.58	0.82080510024671	3.03289846204874	0.0950656944078947	0.0100273609554356
7.59	0.82080510024671	3.03289843778218	0.0950656944078947	0.0100273636906499
7.6	0.82080510024671	3.03289841392963	0.0950656944078947	0.0100273663987819
7.61	0.82080510024671	3.03289839048402	0.0950656944078947	0.0100273690800999
7.62	0.82080510024671	3.03289836743841	0.0950656944078947	0.0100273717348693
7.63	0.82080510024671	3.03289834478598	0.0950656944078947	0.0100273743633531
7.64	0.82080510024671	3.03289832252002	0.0950656944078947	0.0100273769658114
7.65	0.82080510024671	3.03289830063394	0.0950656944078947	0.010027379542502
7.66	0.82080510024671	3.03289827912125	0.0950656944078947	0.0100273820936799
7.67	0.82080510024671	3.03289825797559	0.0950656944078947	0.0100273846195978
7.68	0.82080510024671	3.03289823719069	0.0950656944078947	0.0100273871205059
7.69	0.82080510024671	3.03289821676039	0.0950656944078947	0.0100273895966517
7.7	0.82080510024671	3.03289819667866	0.0950656944078947	0.0100273920482803
7.71	0.82080510024671	3.03289817693954	0.0950656944078947	0.0100273944756347
7.72	0.82080510024671	3.03289815753718	0.0950656944078947	0.010027396878955
7.73	0.82080510024671	3.03289813846585	0.0950656944078947	0.0100273992584794
7.74	0.82080510024671	3.03289811971989	0.0950656944078947	0.0100274016144433
7.75	0.82080510024671	3.03289810129375	0.0950656944078947	0.0100274039470802
7.76	0.82080510024671	3.03289808318198	0.0950656944078947	0.0100274062566208
7.77	0.82080510024671	3.03289806537921	0.0950656944078947	0.010027408543294
7.78	0.82080510024671	3.03289804788017	0.0950656944078947	0.010027410807326
7.79	0.82080510024671	3.03289803067967	0.0950656944078947	0.0100274130489413
7.8	0.82080510024671	3.03289801377264	0.0950656944078947	0.0100274152683615
7.81	0.82080510024671	3.03289799715405	0.0950656944078947	0.0100274174658067
7.82	0.82080510024671	3.03289798081899	0.0950656944078947	0.0100274196414942
7.83	0.82080510024671	3.03289796476262	0.0950656944078947	0.0100274217956396
7.84	0.82080510024671	3.03289794898018	0.0950656944078947	0.0100274239284561
7.85	0.82080510024671	3.03289793346701	0.0950656944078947	0.0100274260401548
7.86	0.82080510024671	3.0328979182185	0.0950656944078947	0.0100274281309451
7.87	0.82080510024671	3.03289790323015	0.0950656944078947	0.0100274302010338
7.88	0.82080510024671	3.03289788849751	0.0950656944078947	0.0100274322506258
7.89	0.82080510024671	3.03289787401622	0.0950656944078947	0.0100274342799243
7.9	0.82080510024671	3.032897859782	0.0950656944078947	0.01002743628913
7.91	0.82080510024671	3.03289784579062	0.0950656944078947	0.010027438278442
7.92	0.82080510024671	3.03289783203795	0.0950656944078947	0.0100274402480572
7.93	0.82080510024671	3.03289781851991	0.0950656944078947	0.0100274421981706
7.94	0.82080510024671	3.0328978052325	0.0950656944078947	0.0100274441289752
7.95	0.82080510024671	3.03289779217179	0.0950656944078947	0.0100274460406624
7.96	0.82080510024671	3.0328977793339	0.0950656944078947	0.0100274479334215
7.97	0.82080510024671	3.03289776671503	0.0950656944078947	0.0100274498074396
7.98	0.82080510024671	3.03289775431146	0.0950656944078947	0.0100274516629026
7.99	0.82080510024671	3.0328977421195	0.0950656944078947	0.0100274534999941
8	0.82080510024671	3.03289773013555	0.0950656944078947	0.0100274553188958
8.01	0.82080510024671	3.03289771835605	0.0950656944078947	0.0100274571197882
8.02	0.82080510024671	3.03289770677752	0.0950656944078947	0.0100274589028494
8.03	0.82080510024671	3.03289769539653	0.0950656944078947	0.0100274606682558
8.04	0.82080510024671	3.03289768420971	0.0950656944078947	0.0100274624161825
8.05	0.82080510024671	3.03289767321374	0.0950656944078947	0.0100274641468023
8.06	0.82080510024671	3.03289766240538	0.0950656944078947	0.0100274658602868
8.07	0.82080510024671	3.03289765178142	0.0950656944078947	0.0100274675568055
8.08	0.82080510024671	3.03289764133871	0.0950656944078947	0.0100274692365265
8.09	0.82080510024671	3.03289763107416	0.0950656944078947	0.0100274708996161
8.1	0.82080510024671	3.03289762098473	0.0950656944078947	0.0100274725462387
8.11	0.82080510024671	3.03289761106744	0.0950656944078947	0.0100274741765578
8.12	0.82080510024671	3.03289760131935	0.0950656944078947	0.0100274757907345
8.13	0.82080510024671	3.03289759173756	0.0950656944078947	0.0100274773889288
8.14	0.82080510024671	3.03289758231925	0.0950656944078947	0.0100274789712989
8.15	0.82080510024671	3.03289757306162	0.0950656944078947	0.0100274805380014
8.16	0.82080510024671	3.03289756396194	0.0950656944078947	0.0100274820891915
8.17	0.82080510024671	3.03289755501751	0.0950656944078947	0.0100274836250228
8.18	0.82080510024671	3.03289754622567	0.0950656944078947	0.0100274851456473
8.19	0.82080510024671	3.03289753758383	0.0950656944078947	0.0100274866512157
8.2	0.82080510024671	3.03289752908943	0.0950656944078947	0.010027488141877
8.21	0.82080510024671	3.03289752073995	0.0950656944078947	0.0100274896177787
8.22	0.82080510024671	3.03289751253292	0.0950656944078947	0.0100274910790671
8.23	0.82080510024671	3.0328975044659	0.0950656944078947	0.0100274925258869
8.24	0.82080510024671	3.03289749653652	0.0950656944078947	0.0100274939583812
8.25	0.82080510024671	3.03289748874242	0.0950656944078947	0.010027495376692
8.26	0.82080510024671	3.0328974810813	0.0950656944078947	0.0100274967809596
8.27	0.82080510024671	3.03289747355088	0.0950656944078947	0.0100274981713231
8.28	0.82080510024671	3.03289746614893	0.0950656944078947	0.0100274995479202
8.29	0.82080510024671	3.03289745887327	0.0950656944078947	0.0100275009108871
8.3	0.82080510024671	3.03289745172173	0.0950656944078947	0.0100275022603589
8.31	0.82080510024671	3.03289744469221	0.0950656944078947	0.0100275035964692
8.32	0.82080510024671	3.03289743778262	0.0950656944078947	0.0100275049193503
8.33	0.82080510024671	3.03289743099091	0.0950656944078947	0.010027506229133
8.34	0.82080510024671	3.03289742431507	0.0950656944078947	0.0100275075259473
8.35	0.82080510024671	3.03289741775313	0.0950656944078947	0.0100275088099213
8.36	0.82080510024671	3.03289741130314	0.0950656944078947	0.0100275100811823
8.37	0.82080510024671	3.0328974049632	0.0950656944078947	0.0100275113398561
8.38	0.82080510024671	3.03289739873141	0.0950656944078947	0.0100275125860675
8.39	0.82080510024671	3.03289739260595	0.0950656944078947	0.0100275138199397
8.4	0.82080510024671	3.03289738658499	0.0950656944078947	0.010027515041595
8.41	0.82080510024671	3.03289738066676	0.0950656944078947	0.0100275162511543
8.42	0.82080510024671	3.0328973748495	0.0950656944078947	0.0100275174487373
8.43	0.82080510024671	3.03289736913148	0.0950656944078947	0.0100275186344627
8.44	0.82080510024671	3.03289736351102	0.0950656944078947	0.0100275198084479
8.45	0.82080510024671	3.03289735798644	0.0950656944078947	0.010027520970809
8.46	0.82080510024671	3.03289735255612	0.0950656944078947	0.0100275221216613
8.47	0.82080510024671	3.03289734721845	0.0950656944078947	0.0100275232611187
8.48	0.82080510024671	3.03289734197184	0.0950656944078947	0.0100275243892938
8.49	0.82080510024671	3.03289733681475	0.0950656944078947	0.0100275255062986
8.5	0.82080510024671	3.03289733174564	0.0950656944078947	0.0100275266122437
8.51	0.82080510024671	3.03289732676301	0.0950656944078947	0.0100275277072383
8.52	0.82080510024671	3.03289732186539	0.0950656944078947	0.0100275287913911
8.53	0.82080510024671	3.03289731705132	0.0950656944078947	0.0100275298648094
8.54	0.82080510024671	3.03289731231939	0.0950656944078947	0.0100275309275993
8.55	0.82080510024671	3.03289730766819	0.0950656944078947	0.0100275319798664
8.56	0.82080510024671	3.03289730309634	0.0950656944078947	0.0100275330217145
8.57	0.82080510024671	3.0328972986025	0.0950656944078947	0.010027534053247
8.58	0.82080510024671	3.03289729418532	0.0950656944078947	0.010027535074566
8.59	0.82080510024671	3.0328972898435	0.0950656944078947	0.0100275360857725
8.6	0.82080510024671	3.03289728557576	0.0950656944078947	0.0100275370869669
8.61	0.82080510024671	3.03289728138083	0.0950656944078947	0.0100275380782481
8.62	0.82080510024671	3.03289727725746	0.0950656944078947	0.0100275390597142
8.63	0.82080510024671	3.03289727320445	0.0950656944078947	0.0100275400314627
8.64	0.82080510024671	3.03289726922058	0.0950656944078947	0.0100275409935894
8.65	0.82080510024671	3.03289726530468	0.0950656944078947	0.0100275419461899
8.66	0.82080510024671	3.03289726145559	0.0950656944078947	0.0100275428893584
8.67	0.82080510024671	3.03289725767217	0.0950656944078947	0.0100275438231883
8.68	0.82080510024671	3.0328972539533	0.0950656944078947	0.0100275447477721
8.69	0.82080510024671	3.03289725029787	0.0950656944078947	0.0100275456632012
8.7	0.82080510024671	3.03289724670481	0.0950656944078947	0.0100275465695664
8.71	0.82080510024671	3.03289724317305	0.0950656944078947	0.0100275474669573
8.72	0.82080510024671	3.03289723970155	0.0950656944078947	0.010027548355463
8.73	0.82080510024671	3.03289723628927	0.0950656944078947	0.0100275492351713
8.74	0.82080510024671	3.0328972329352	0.0950656944078947	0.0100275501061693
8.75	0.82080510024671	3.03289722963836	0.0950656944078947	0.0100275509685433
8.76	0.82080510024671	3.03289722639777	0.0950656944078947	0.0100275518223787
8.77	0.82080510024671	3.03289722321247	0.0950656944078947	0.0100275526677599
8.78	0.82080510024671	3.0328972200815	0.0950656944078947	0.0100275535047707
8.79	0.82080510024671	3.03289721700396	0.0950656944078947	0.0100275543334942
8.8	0.82080510024671	3.03289721397892	0.0950656944078947	0.0100275551540121
8.81	0.82080510024671	3.03289721100549	0.0950656944078947	0.0100275559664058
8.82	0.82080510024671	3.03289720808279	0.0950656944078947	0.0100275567707557
8.83	0.82080510024671	3.03289720520995	0.0950656944078947	0.0100275575671416
8.84	0.82080510024671	3.03289720238613	0.0950656944078947	0.0100275583556422
8.85	0.82080510024671	3.03289719961049	0.0950656944078947	0.0100275591363355
8.86	0.82080510024671	3.03289719688219	0.0950656944078947	0.010027559909299
8.87	0.82080510024671	3.03289719420045	0.0950656944078947	0.0100275606746091
8.88	0.82080510024671	3.03289719156446	0.0950656944078947	0.0100275614323418
8.89	0.82080510024671	3.03289718897344	0.0950656944078947	0.0100275621825717
8.9	0.82080510024671	3.03289718642662	0.0950656944078947	0.0100275629253735
8.91	0.82080510024671	3.03289718392326	0.0950656944078947	0.0100275636608206
8.92	0.82080510024671	3.0328971814626	0.0950656944078947	0.0100275643889857
8.93	0.82080510024671	3.03289717904393	0.0950656944078947	0.010027565109941
8.94	0.82080510024671	3.03289717666652	0.0950656944078947	0.010027565823758
8.95	0.82080510024671	3.03289717432967	0.0950656944078947	0.0100275665305072
8.96	0.82080510024671	3.03289717203269	0.0950656944078947	0.0100275672302588
8.97	0.82080510024671	3.0328971697749	0.0950656944078947	0.0100275679230817
8.98	0.82080510024671	3.03289716755563	0.0950656944078947	0.0100275686090449
8.99	0.82080510024671	3.03289716537422	0.0950656944078947	0.0100275692882161
9	0.82080510024671	3.03289716323003	0.0950656944078947	0.0100275699606628
9.01	0.82080510024671	3.03289716112242	0.0950656944078947	0.0100275706264511
9.02	0.82080510024671	3.03289715905077	0.0950656944078947	0.0100275712856475
9.03	0.82080510024671	3.03289715701446	0.0950656944078947	0.0100275719383168
9.04	0.82080510024671	3.03289715501289	0.0950656944078947	0.0100275725845239
9.05	0.82080510024671	3.03289715304547	0.0950656944078947	0.0100275732243326
9.06	0.82080510024671	3.03289715111161	0.0950656944078947	0.0100275738578064
9.07	0.82080510024671	3.03289714921076	0.0950656944078947	0.0100275744850081
9.08	0.82080510024671	3.03289714734233	0.0950656944078947	0.0100275751059995
9.09	0.82080510024671	3.03289714550577	0.0950656944078947	0.0100275757208425
9.1	0.82080510024671	3.03289714370055	0.0950656944078947	0.0100275763295975
9.11	0.82080510024671	3.03289714192613	0.0950656944078947	0.0100275769323252
9.12	0.82080510024671	3.03289714018198	0.0950656944078947	0.0100275775290851
9.13	0.82080510024671	3.03289713846759	0.0950656944078947	0.0100275781199361
9.14	0.82080510024671	3.03289713678245	0.0950656944078947	0.0100275787049371
9.15	0.82080510024671	3.03289713512606	0.0950656944078947	0.0100275792841457
9.16	0.82080510024671	3.03289713349792	0.0950656944078947	0.0100275798576195
9.17	0.82080510024671	3.03289713189757	0.0950656944078947	0.0100275804254151
9.18	0.82080510024671	3.03289713032451	0.0950656944078947	0.0100275809875888
9.19	0.82080510024671	3.0328971287783	0.0950656944078947	0.0100275815441961
9.2	0.82080510024671	3.03289712725846	0.0950656944078947	0.0100275820952924
9.21	0.82080510024671	3.03289712576456	0.0950656944078947	0.0100275826409321
9.22	0.82080510024671	3.03289712429614	0.0950656944078947	0.0100275831811692
9.23	0.82080510024671	3.03289712285277	0.0950656944078947	0.0100275837160573
9.24	0.82080510024671	3.03289712143403	0.0950656944078947	0.0100275842456493
9.25	0.82080510024671	3.0328971200395	0.0950656944078947	0.0100275847699977
9.26	0.82080510024671	3.03289711866875	0.0950656944078947	0.0100275852891542
9.27	0.82080510024671	3.0328971173214	0.0950656944078947	0.0100275858031705
9.28	0.82080510024671	3.03289711599703	0.0950656944078947	0.0100275863120973
9.29	0.82080510024671	3.03289711469525	0.0950656944078947	0.0100275868159851
9.3	0.82080510024671	3.03289711341568	0.0950656944078947	0.0100275873148837
9.31	0.82080510024671	3.03289711215795	0.0950656944078947	0.0100275878088427
9.32	0.82080510024671	3.03289711092167	0.0950656944078947	0.0100275882979106
9.33	0.82080510024671	3.03289710970648	0.0950656944078947	0.0100275887821363
9.34	0.82080510024671	3.03289710851203	0.0950656944078947	0.0100275892615675
9.35	0.82080510024671	3.03289710733795	0.0950656944078947	0.0100275897362516
9.36	0.82080510024671	3.03289710618391	0.0950656944078947	0.0100275902062358
9.37	0.82080510024671	3.03289710504955	0.0950656944078947	0.0100275906715665
9.38	0.82080510024671	3.03289710393455	0.0950656944078947	0.0100275911322898
9.39	0.82080510024671	3.03289710283857	0.0950656944078947	0.0100275915884514
9.4	0.82080510024671	3.03289710176129	0.0950656944078947	0.0100275920400963
9.41	0.82080510024671	3.03289710070239	0.0950656944078947	0.0100275924872694
9.42	0.82080510024671	3.03289709966155	0.0950656944078947	0.0100275929300148
9.43	0.82080510024671	3.03289709863847	0.0950656944078947	0.0100275933683766
9.44	0.82080510024671	3.03289709763285	0.0950656944078947	0.0100275938023979
9.45	0.82080510024671	3.03289709664438	0.0950656944078947	0.0100275942321219
9.46	0.82080510024671	3.03289709567278	0.0950656944078947	0.0100275946575911
9.47	0.82080510024671	3.03289709471775	0.0950656944078947	0.0100275950788475
9.48	0.82080510024671	3.03289709377901	0.0950656944078947	0.0100275954959329
9.49	0.82080510024671	3.0328970928563	0.0950656944078947	0.0100275959088888
9.5	0.82080510024671	3.03289709194932	0.0950656944078947	0.0100275963177556
9.51	0.82080510024671	3.03289709105782	0.0950656944078947	0.0100275967225743
9.52	0.82080510024671	3.03289709018153	0.0950656944078947	0.0100275971233847
9.53	0.82080510024671	3.03289708932019	0.0950656944078947	0.0100275975202265
9.54	0.82080510024671	3.03289708847354	0.0950656944078947	0.0100275979131391
9.55	0.82080510024671	3.03289708764134	0.0950656944078947	0.0100275983021614
9.56	0.82080510024671	3.03289708682333	0.0950656944078947	0.0100275986873318
9.57	0.82080510024671	3.03289708601929	0.0950656944078947	0.0100275990686885
9.58	0.82080510024671	3.03289708522895	0.0950656944078947	0.0100275994462693
9.59	0.82080510024671	3.03289708445211	0.0950656944078947	0.0100275998201115
9.6	0.82080510024671	3.03289708368851	0.0950656944078947	0.0100276001902523
9.61	0.82080510024671	3.03289708293795	0.0950656944078947	0.0100276005567281
9.62	0.82080510024671	3.03289708220019	0.0950656944078947	0.0100276009195753
9.63	0.82080510024671	3.03289708147501	0.0950656944078947	0.0100276012788299
9.64	0.82080510024671	3.03289708076221	0.0950656944078947	0.0100276016345275
9.65	0.82080510024671	3.03289708006157	0.0950656944078947	0.010027601986703
9.66	0.82080510024671	3.03289707937289	0.0950656944078947	0.0100276023353916
9.67	0.82080510024671	3.03289707869595	0.0950656944078947	0.0100276026806278
9.68	0.82080510024671	3.03289707803056	0.0950656944078947	0.0100276030224457
9.69	0.82080510024671	3.03289707737652	0.0950656944078947	0.010027603360879
9.7	0.82080510024671	3.03289707673365	0.0950656944078947	0.0100276036959616
9.71	0.82080510024671	3.03289707610174	0.0950656944078947	0.0100276040277263
9.72	0.82080510024671	3.03289707548061	0.0950656944078947	0.0100276043562061
9.73	0.82080510024671	3.03289707487008	0.0950656944078947	0.0100276046814335
9.74	0.82080510024671	3.03289707426996	0.0950656944078947	0.0100276050034407
9.75	0.82080510024671	3.03289707368008	0.0950656944078947	0.0100276053222597
9.76	0.82080510024671	3.03289707310027	0.0950656944078947	0.0100276056379219
9.77	0.82080510024671	3.03289707253035	0.0950656944078947	0.0100276059504587
9.78	0.82080510024671	3.03289707197015	0.0950656944078947	0.0100276062599009
9.79	0.82080510024671	3.03289707141951	0.0950656944078947	0.0100276065662792
9.8	0.82080510024671	3.03289707087827	0.0950656944078947	0.0100276068696241
9.81	0.82080510024671	3.03289707034625	0.0950656944078947	0.0100276071699653
9.82	0.82080510024671	3.03289706982332	0.0950656944078947	0.0100276074673329
9.83	0.82080510024671	3.0328970693093	0.0950656944078947	0.0100276077617561
9.84	0.82080510024671	3.03289706880406	0.0950656944078947	0.0100276080532641
9.85	0.82080510024671	3.03289706830743	0.0950656944078947	0.0100276083418858
9.86	0.82080510024671	3.03289706781928	0.0950656944078947	0.0100276086276497
9.87	0.82080510024671	3.03289706733946	0.0950656944078947	0.0100276089105842
9.88	0.82080510024671	3.03289706686782	0.0950656944078947	0.0100276091907173
9.89	0.82080510024671	3.03289706640423	0.0950656944078947	0.0100276094680767
9.9	0.82080510024671	3.03289706594855	0.0950656944078947	0.01002760974269
9.91	0.82080510024671	3.03289706550065	0.0950656944078947	0.0100276100145841
9.92	0.82080510024671	3.03289706506038	0.0950656944078947	0.0100276102837861
9.93	0.82080510024671	3.03289706462763	0.0950656944078947	0.0100276105503227
9.94	0.82080510024671	3.03289706420225	0.0950656944078947	0.0100276108142203
9.95	0.82080510024671	3.03289706378414	0.0950656944078947	0.0100276110755049
9.96	0.82080510024671	3.03289706337316	0.0950656944078947	0.0100276113342025
9.97	0.82080510024671	3.03289706296919	0.0950656944078947	0.0100276115903385
9.98	0.82080510024671	3.03289706257212	0.0950656944078947	0.0100276118439386
9.99	0.82080510024671	3.03289706218181	0.0950656944078947	0.0100276120950276
10	0.82080510024671	3.03289706179817	0.0950656944078947	0.0100276123436306

==> Data2.txt <==
	x a b c d e f g h i j 
0	-0.000000000000000000019193778172175	0.00000000000000000320687371352943	0.0000000000000000000133762021313741	-0.0000000000000000000874653653650357	0.000000000000000000177688232466112	0.000000000000000000118479169385657	-0.000000000000000000661868566819663	-0.000000000000000000340257437130332	0.0000000000000000001187465080668	0.000000000000000000455012288510552
0.05	0.00028686907478185	0.000633566307043808	0.00104372389620365	0.00152362340596781	0.00206683039010707	0.00267561261290588	0.00334772581756635	0.00407803799949504	0.00486053983416279	0.00568934584879718
0.1	0.000549484825447241	0.00125987946414145	0.00212486243529865	0.00314432511564932	0.00429779478981618	0.00558010291741831	0.00698083485817374	0.00848631633304395	0.0100825499537477	0.0117566871287994
0.15	0.000789347438942275	0.00187640501844659	0.00323325737806411	0.00484192333598361	0.00666096011067591	0.0086692927771158	0.0108431723939924	0.0131574702881809	0.0155885830301726	0.018115880789042
0.2	0.00100795710221306	0.00248060851711291	0.00435875048527908	0.00659623627390976	0.00912439326423482	0.0118990040555769	0.0148785836971926	0.0180241351524399	0.0213011917348557	0.0246807837785601
0.25	0.00120681400220568	0.00306995550729407	0.00549118351772265	0.00838708213636685	0.0116561611620415	0.01522505861638	0.0190309140399445	0.0230189462133552	0.0271429287392148	0.0313652530463889
0.3	0.00138741832586626	0.00364191153614375	0.00662039823617391	0.010194279130294	0.0142243307156445	0.0186032783231038	0.0232440086944184	0.0280745387584609	0.0330363467146679	0.0380831455415639
0.35	0.0015512702601409	0.00419394215081561	0.00773623640141191	0.0119976454626302	0.0167969688365924	0.0219894850393267	0.0274617129327846	0.0331235480752911	0.038903998332633	0.0447483182131201
0.4	0.00169986999197569	0.00472351289846332	0.00882853977421576	0.0137769993403147	0.0193421424364337	0.0253395006286272	0.0316278720272132	0.03809860945138	0.0446684362645281	0.0512746280100928
0.45	0.00183471770831673	0.00522808932624056	0.00988715011536452	0.0155121589702864	0.0218279184267171	0.0286091469545839	0.0356863312498746	0.0429323581742617	0.0502522131817712	0.0575759318815173
0.5	0.00195731359611014	0.00570513698130099	0.0109019091856373	0.0171829425594845	0.0242223637189911	0.0317542458807753	0.0395809358729389	0.0475574295314702	0.0555778817557803	0.0635660867764288
0.55	0.00206903796972974	0.00615274636292579	0.0118646044248785	0.0187729463170516	0.0264995907398535	0.0347391269578674	0.0432665905272113	0.0519200829978492	0.0605841225582943	0.0691774550248253
0.6	0.00217079165326029	0.00657150777890621	0.0127748059891941	0.0202808784609446	0.0286578939760986	0.0375621504848771	0.0467424372780365	0.0560210747974794	0.0652741277623361	0.0744164204805551
0.65	0.00226335559821426	0.006962636489161	0.0136340297137556	0.0217092252113239	0.0307016134295702	0.0402301844479086	0.0500186775493943	0.0598747853417511	0.0696672174412496	0.0793078723784292
0.7	0.00234751075610414	0.00732734775360891	0.0144437914337343	0.0230604727883499	0.0326350891021118	0.0427500968330661	0.0531055127652644	0.0634955950420543	0.0737827116683787	0.083876699953259
0.75	0.00242403807844239	0.00766685683216869	0.0152056069843015	0.0243371074121832	0.034462660995567	0.045128755626454	0.0560131443496262	0.0668978843097794	0.0776399305170673	0.0881477924398553
0.8	0.00249367608953907	0.00798237190987965	0.0159209930053091	0.0255415170330077	0.0361884393197789	0.0473726781467329	0.0587512432345108	0.0700952290894579	0.0812570196326338	0.0921444062217043
0.85	0.00255699360489446	0.00827507287226327	0.0165914693553306	0.026675696521102	0.0378156151165876	0.0494869790427887	0.0613273583841529	0.0730979874581869	0.0846474269482947	0.095883266276992
0.9	0.00261451701280638	0.00854613252996158	0.0172185566976199	0.0277415424767684	0.0393471496358326	0.0514764222960634	0.0637485082708386	0.0759157130262049	0.0878234259692409	0.0993794647325794
0.95	0.00266677270157268	0.00879672369361661	0.0178037756954308	0.0287409515003091	0.0407860041273536	0.0533457718879993	0.0660217113668539	0.0785579594037504	0.0907972902006634	0.102648093715328
1	0.00271428705949119	0.00902801917387041	0.0183486470120174	0.0296758201920262	0.0421351398409899	0.0550997918000385	0.0681539861444848	0.0810342802010618	0.0935812931477533	0.105704245352098
1.05	0.0027575514835531	0.00924118624942478	0.018854789506468	0.0305482521455678	0.0433977071258716	0.0567433170340371	0.0701522641055279	0.083353958381442	0.0961872298785656	0.108562308638289
1.1	0.00279691740552298	0.00943737007122062	0.0193242148212082	0.0313611789279648	0.0445776127282901	0.0582814666735061	0.0720231288698211	0.0855251943204504	0.0986249817126111	0.111233860043451
1.15	0.00283270126585875	0.00961771025825862	0.0197590327944983	0.0321177390995939	0.045678952493827	0.0597194308223708	0.0737730770867129	0.087555917746711	0.100903951532265	0.113729772905674
1.2	0.00286521950501833	0.00978334642953946	0.0201613532645984	0.0328210712208319	0.0467058222680643	0.0610623995845561	0.0754086054055519	0.0894540583888478	0.103033542219901	0.116060920563047
1.25	0.00289478856345964	0.00993541820406383	0.0205332860697686	0.0334743138520555	0.0476623178965835	0.0623155630639873	0.0769362104756864	0.0912275459754845	0.105023156657895	0.118238176353657
1.3	0.00292170542716481	0.0100750133147686	0.0208768707341776	0.0340805123696438	0.0485524413816493	0.0634839865005248	0.0783621928341404	0.0928840230529828	0.10688181286467	0.120271926745754
1.35	0.00294618926421289	0.0102030119503354	0.021193865525628	0.0346423394139851	0.049379819352257	0.0645722356777712	0.0796920685686386	0.0944299834386546	0.108616989402839	0.122170610728223
1.4	0.00296843978820713	0.0103202424133821	0.021485958397831	0.0351623744414702	0.0501479845940851	0.0655847515152644	0.0809311576545813	0.0958716337675496	0.110235779971065	0.123942180420112
1.45	0.00298865671275077	0.0104275330065265	0.0217548373044977	0.0356431969084898	0.0508604698928116	0.0665259749325423	0.0820847800673687	0.0972151806747175	0.111745278268008	0.125594587940467
1.5	0.00300703975144708	0.0105257120323864	0.0220021901993392	0.0360873862714346	0.0515208080341147	0.067400346849143	0.0831582557824011	0.098466830795208	0.113152577992332	0.127135785408333
1.55	0.00302377590153525	0.0106155668294604	0.0222296403769954	0.0364974417218421	0.0521324134706862	0.068212151270224	0.0841567032654157	0.0996325328213656	0.114464451010616	0.128573339189549
1.6	0.00303900129479834	0.0106977208797698	0.0224385524958202	0.0368755413918364	0.0526982273232711	0.0689650445434212	0.0850844349434978	0.100717203674714	0.115686381861114	0.129913272637129
1.65	0.00305283934665532	0.0107727567012168	0.0226302265550963	0.0372237831486887	0.0532210723796278	0.0696625261019902	0.08594556173407	0.101725502334071	0.116823533249996	0.131161223350877
1.7	0.00306541347252518	0.0108412568117033	0.0228059625541063	0.0375442648596697	0.0537037714275148	0.0703080953791866	0.0867441945545547	0.102662087778255	0.117881067883435	0.132322828930598
1.75	0.00307684708782691	0.0109038037291315	0.0229670604921328	0.0378390843920504	0.0541491472546905	0.070905251808266	0.0874844443223745	0.103531618986084	0.118864148467602	0.133403726976099
1.8	0.0030872558654329	0.0109609473505982	0.0231147559789769	0.0381102463761658	0.0545599134048081	0.0714573640876233	0.0881702672913201	0.104338574914558	0.119777729315371	0.134409314650229
1.85	0.00309672450802913	0.0110131070899791	0.0232500270665133	0.0383593824946067	0.0549383464450985	0.0719672779762114	0.0888050010606562	0.105086714433397	0.120625931166425	0.135344027368024
1.9	0.003105329975755	0.0110606697403447	0.023373787417135	0.0385880311930277	0.0552866136986875	0.0724377084981226	0.0893918285660156	0.105779616390503	0.12141266636715	0.136212060107565
1.95	0.00311314922874987	0.0111040220947654	0.0234869506932352	0.0387977309170838	0.0556068824887008	0.0728713706774492	0.0899339327430313	0.106420859633779	0.122141847263932	0.137017607846932
2	0.00312025922715315	0.0111435509463119	0.023590430557207	0.0389900201124296	0.055901320138264	0.0732709795382834	0.0904344965273364	0.107014023011127	0.122817386203156	0.137764865564206
2.05	0.00312673207176578	0.0111796206290779	0.0236850919801809	0.0391663618020168	0.0561719928622667	0.0736391315420993	0.0908965692864881	0.107562537658582	0.12344303428907	0.138457853708504
2.1	0.00313262042603496	0.011212505641251	0.0237716051682373	0.0393279173179846	0.0564205624426542	0.0739779488998975	0.0913226661157418	0.108069243864723	0.124021897657367	0.139099894613086
2.15	0.00313797209406943	0.0112424580220422	0.0238505916361943	0.0394757725697691	0.0566485895531356	0.0742894352600602	0.091715168542277	0.108536834206261	0.124556921201601	0.139694136082247
2.2	0.00314283487997797	0.0112697298106625	0.0239226728988697	0.0396110134668064	0.05685763486742	0.0745755942709696	0.0920764580932737	0.108968001259908	0.125051049815327	0.140243725920284
2.25	0.00314725658786932	0.0112945730463228	0.0239884704710816	0.0397347259185326	0.0570492590592167	0.0748384295810081	0.0924089162959112	0.109365437602375	0.125507228392101	0.14075181193149
2.3	0.00315128201178976	0.011317224639356	0.0240485705560291	0.0398479375911345	0.0572249444385027	0.0750798487021694	0.0927148154762242	0.109731716815757	0.125928274779534	0.141221407977677
2.35	0.00315494390553554	0.0113378609845826	0.0241034181104373	0.0399514431778018	0.0573858598603274	0.0753013746008941	0.0929959911556661	0.110068936503682	0.126316498641469	0.14165499215071
2.4	0.00315827201284045	0.011356643347945	0.0241534227794126	0.0400459791284749	0.0575330958160082	0.0755044341072338	0.0932541696545451	0.110379075275158	0.126674082595808	0.142054908599967
2.45	0.00316129607743824	0.0113737329953856	0.0241989942080612	0.0401322818930942	0.0576677427968624	0.0756904540512408	0.0934910772931694	0.110664111739195	0.127003209260451	0.142423501474827
2.5	0.00316404584306271	0.0113892911928467	0.0242405420414895	0.0402110879216	0.0577908912942074	0.0758608612629667	0.0937084403918472	0.110926024504802	0.127306061253299	0.14276311492467
2.55	0.00316654917834928	0.011403469371485	0.0242784518717181	0.0402830921365772	0.0579035726552598	0.0760170086509141	0.0939078992758765	0.111166697062233	0.127584719761435	0.143075987304005
2.6	0.00316882645154013	0.011416379623313	0.0243130130784245	0.0403488233511879	0.0580065816508329	0.0761599534373864	0.0940907502905141	0.111387632426721	0.127840860248675	0.143363933787864
2.65	0.00317089615577908	0.0114281242055579	0.0243444909882002	0.0404087688512388	0.058100653907639	0.0762906789231378	0.0942582037860063	0.111590238494744	0.128076056748017	0.143628663756412
2.7	0.00317277678420998	0.0114388053754465	0.0243731509276371	0.0404634159225363	0.0581865250523907	0.0764101684089223	0.0944114701125997	0.111775923162777	0.128291883292457	0.143871886589811
2.75	0.00317448682997665	0.0114485253902056	0.0243992582233267	0.0405132518508872	0.0582649307118005	0.0765194051954937	0.0945517596205409	0.1119460943273	0.128489913914995	0.144095311668225
2.8	0.00317604362098158	0.0114573801954621	0.0244230622385408	0.0405587354545501	0.0583365648572792	0.0766193184819004	0.0946802182028416	0.112102087319883	0.128671643849912	0.144300564984541
2.85	0.00317745982416192	0.0114654404904419	0.0244447484832716	0.0406002116815927	0.0584019548390311	0.076710621060367	0.0947977339235754	0.112244947212479	0.128838253136629	0.144488938982542
2.9	0.00317874694121343	0.0114727706627708	0.0244644865041912	0.0406379970125349	0.0584615863519588	0.0767939716214121	0.0949051303895809	0.112375646512134	0.128990843015851	0.144661642718737
2.95	0.00317991647383192	0.0114794351000747	0.024482445847972	0.0406724079278965	0.0585159450909653	0.0768700288555548	0.0950032312076972	0.112495157725896	0.129130514728283	0.144819885249632
3	0.00318097992371317	0.0114854981899792	0.024498796061286	0.0407037609081973	0.0585655167509531	0.0769394514533136	0.0950928599847629	0.112604453360811	0.12925836951463	0.144964875631734
3.05	0.00318194806767509	0.0114910203181459	0.0245136963359061	0.0407323534636714	0.058610758533881	0.0770028605135971	0.0951747944014838	0.112704452868696	0.12937545005266	0.145097760222635
3.1	0.00318282878302405	0.0114960458623781	0.024527264444007	0.0407584072234101	0.058652013669932	0.0770607267688724	0.0952496284340329	0.11279586348045	0.129482564768391	0.145219434584261
3.15	0.00318362922218855	0.011500615198515	0.0245396078028639	0.0407821248462185	0.0586895968963448	0.0771134833599961	0.09531791013245	0.112879339371739	0.129580463524902	0.145330731579621
3.2	0.00318435653759708	0.0115047687023955	0.0245508338297523	0.0408037089909023	0.0587238229503587	0.077161563427825	0.095380187546775	0.112955534718232	0.129669896185275	0.145432484071728
3.25	0.00318501788167815	0.0115085467498588	0.0245610499419473	0.0408233623162667	0.0587550065692124	0.0772054001132159	0.0954370087270476	0.113025103695597	0.129751612612588	0.145525524923589
3.3	0.00318561995614205	0.0115119871950023	0.0245703569272131	0.0408412751666078	0.0587834437029213	0.0772454009305077	0.0954888898971472	0.113088663346022	0.129826320651157	0.145610641305348
3.35	0.00318616765982633	0.0115151178049572	0.0245788290552691	0.0408575886281843	0.058809355152606	0.0772818708879687	0.0955362199763104	0.113146682177783	0.129894560070235	0.145688437615671
3.4	0.00318666544085038	0.0115179638251132	0.0245865339663237	0.0408724314727453	0.0588329429321635	0.0773150893673493	0.0955793560576131	0.113199591565676	0.129956828620307	0.145759472560356
3.45	0.00318711774733355	0.0115205505008599	0.024593539300585	0.0408859324720402	0.0588544090554907	0.0773453357504001	0.0956186552341313	0.113247822884499	0.130013624051861	0.145824304845203
3.5	0.0031875290273952	0.0115229030775871	0.0245999126982613	0.0408982203978183	0.0588739555364845	0.0773728894188716	0.0956544745989409	0.113291807509047	0.130065444115384	0.145883493176009
3.55	0.00318790344880137	0.0115250452189069	0.0246057175956762	0.0409094160880512	0.0588917719931694	0.0773980130318102	0.0956871500555668	0.113331951454947	0.130112758120249	0.145937564399675
3.6	0.00318824405790472	0.0115269942613226	0.0246110006136137	0.0409196086456004	0.0589079984600793	0.077420902357447	0.0957169327493289	0.113368559301135	0.130155921611375	0.145986917927509
3.65	0.00318855362070459	0.0115287659595598	0.024615804168973	0.0409288792395496	0.0589227625758755	0.0774417364413086	0.0957440526359958	0.113401910267379	0.130195261692569	0.146031921311918
3.7	0.00318883490320032	0.0115303760683444	0.0246201706786535	0.0409373090389827	0.0589361919792193	0.0774606943289222	0.0957687396713363	0.113432283573445	0.130231105467636	0.146072942105313
3.75	0.00318909067139124	0.011531840342402	0.0246241425595544	0.0409449792129836	0.0589484143087722	0.0774779550658146	0.0957912238111189	0.113459958439101	0.130263780040383	0.146110347860104
3.8	0.00318932351709032	0.0115331735481209	0.0246277595822002	0.0409519658845893	0.058959549448358	0.0774936867006396	0.0958117211606711	0.113485197288267	0.130293592670235	0.146144484573055
3.85	0.00318953533536513	0.0115343864985388	0.0246310509316169	0.0409583249926507	0.0589696862624509	0.0775080132945595	0.0958303924235556	0.113508195361486	0.130320771239091	0.146175612018364
3.9	0.00318972784709686	0.0115354890183561	0.0246340431464553	0.0409641074299716	0.0589789058606875	0.0775210479118632	0.0958473844528936	0.113529131103458	0.130345523784472	0.146203968414584
3.95	0.00318990277316671	0.0115364909322728	0.0246367627653667	0.0409693640893562	0.0589872893527045	0.0775329036168398	0.0958628441018064	0.113548182958879	0.130368058343896	0.146229791980269
4	0.00319006183445589	0.0115374020649893	0.0246392363270022	0.0409741458636085	0.0589949178481387	0.0775436934737785	0.0958769182234155	0.113565529372449	0.130388582954882	0.146253320933973
4.05	0.00319020664293535	0.0115382316209748	0.0246414887007529	0.040978500489832	0.0590018672933968	0.0775535235626134	0.0958897445249899	0.1135813381159	0.130407293288483	0.146274778990932
4.1	0.00319033837493508	0.0115389863237748	0.0246435380789713	0.0409824630823283	0.059008192981966	0.0775624720258587	0.0959014241303897	0.113595734269108	0.130424335549876	0.146294331853119
4.15	0.0031904580978748	0.0115396722767037	0.0246454009847497	0.0409860655996986	0.0590139450441035	0.0775706100216736	0.0959120490176229	0.113608832238983	0.130439843577774	0.146312130719191
4.2	0.00319056687917426	0.0115402955830761	0.0246470939411808	0.0409893400005441	0.0590191736100667	0.0775780087082177	0.0959217111646973	0.113620746432436	0.130453951210889	0.146328326787803
4.25	0.0031906657862532	0.0115408623462064	0.0246486334713571	0.040992318243466	0.0590239288101127	0.07758473924365	0.0959305025496209	0.113631591256376	0.13046679228793	0.146343071257612
4.3	0.0031907558209859	0.0115413782952716	0.0246500350881069	0.0409950303067699	0.0590282578678812	0.0775908685511071	0.0959385097398328	0.113641474022093	0.130478492700703	0.146356506664094
4.35	0.00319083772306491	0.0115418476628981	0.0246513102632031	0.0409974982475802	0.0590321963805413	0.0775964466136338	0.0959457976604971	0.113650473658385	0.130489146553377	0.146368740890009
4.4	0.00319091216663733	0.0115422743075748	0.0246524694581544	0.040999742142726	0.0590357770386446	0.0776015191792522	0.0959524258262094	0.11365866199843	0.130498840003216	0.146379873154936
4.45	0.00319097982585025	0.0115426620877907	0.0246535231344693	0.0410017820690361	0.0590390325327426	0.0776061319959842	0.0959584537515649	0.113666110875406	0.130507659207483	0.146390002678456
4.5	0.00319104137485076	0.0115430148620345	0.0246544817536566	0.0410036381033395	0.0590419955533869	0.0776103308118519	0.0959639409511591	0.113672892122489	0.130515690323441	0.146399228680147
4.55	0.00319109743887373	0.0115433362091032	0.0246553550199807	0.0410053288777389	0.0590446963062054	0.0776141579507274	0.0959689425188036	0.113679072435203	0.130523013099112	0.146407642904763
4.6	0.00319114844750512	0.0115436285890252	0.0246561496087288	0.0410068672454317	0.0590471550571331	0.077617642039883	0.095973495865174	0.113684697958452	0.130529681645551	0.146415307197748
4.65	0.00319119478141864	0.0115438941821372	0.0246568714379437	0.0410082646148888	0.0590493895871811	0.0776208082824411	0.0959776339801622	0.113689809699487	0.13053574366457	0.146422275929719
4.7	0.00319123682128801	0.0115441351687755	0.0246575264256686	0.0410095323945813	0.0590514176773609	0.0776236818815243	0.09598138985366	0.113694448665556	0.130541246857984	0.146428603471294
4.75	0.00319127494778696	0.0115443537292768	0.0246581204899462	0.0410106819929803	0.0590532571086838	0.077626288040255	0.0959847964755593	0.113698655863909	0.130546238927606	0.146434344193089
4.8	0.00319130954158921	0.0115445520439774	0.0246586595488195	0.0410117248185568	0.0590549256621612	0.0776286519617555	0.0959878868357519	0.113702472301798	0.130550767575249	0.146439552465721
4.85	0.00319134098336848	0.011544732293214	0.0246591495203314	0.0410126722797818	0.0590564411188043	0.0776307988491484	0.0959906939241297	0.113705938986471	0.130554880502727	0.146444282659807
4.9	0.00319136965379848	0.011544896657323	0.0246595963225249	0.0410135357851263	0.0590578212596246	0.077632753905556	0.0959932507305844	0.113709096925178	0.130558625411853	0.146448589145965
4.95	0.00319139593355294	0.011545047316641	0.0246600058734428	0.0410143267430614	0.0590590838656334	0.0776345423341009	0.0959955902450079	0.11371198712517	0.13056205000444	0.146452526294812
5	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
5.05	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
5.1	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
5.15	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
5.2	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
5.25	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
5.3	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
5.35	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
5.4	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
5.45	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
5.5	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
5.55	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
5.6	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
5.65	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
5.7	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
5.75	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
5.8	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
5.85	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
5.9	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
5.95	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
6	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
6.05	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
6.1	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
6.15	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
6.2	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
6.25	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
6.3	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
6.35	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
6.4	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
6.45	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
6.5	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
6.55	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
6.6	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
6.65	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
6.7	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
6.75	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
6.8	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
6.85	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
6.9	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
6.95	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
7	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
7.05	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
7.1	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
7.15	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
7.2	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
7.25	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
7.3	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
7.35	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
7.4	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
7.45	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
7.5	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
7.55	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
7.6	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
7.65	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
7.7	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
7.75	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
7.8	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
7.85	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
7.9	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
7.95	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
8	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
8.05	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
8.1	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
8.15	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
8.2	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
8.25	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
8.3	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
8.35	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
8.4	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
8.45	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
8.5	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
8.55	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
8.6	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
8.65	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
8.7	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
8.75	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
8.8	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
8.85	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
8.9	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
8.95	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
9	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
9.05	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
9.1	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
9.15	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
9.2	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
9.25	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
9.3	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
9.35	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
9.4	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
9.45	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
9.5	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
9.55	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
9.6	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
9.65	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
9.7	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
9.75	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
9.8	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
9.85	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
9.9	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965
9.95	0.00319142020330558	0.0115451864515044	0.0246603840911281	0.0410150565620582	0.0590602467178421	0.0776361893379054	0.095997745457292	0.113714650593695	0.130565201982303	0.146456148476965

==> Data3.txt <==
x	{regular simulation n=1}	{regular simulation n=2}	{regular simulation n=3}	{regular simulation n=4}	{regular variance n=1}	{regular variance n=2}	{regular variance n=3}	{regular variance n=4}	{is simulation n=1}	{is simulation n=2}	{is simulation n=3}	{is simulation n=4}	{is variance n=1}	{is variance n=2}	{is variance n=3}	{is variance n=4}
0.01	0.000054	0.000106	0.000165	0.00022	0.0000539970840012689	0.000211988764003069	0.000494972774997307	0.000879951600008902	0.0000702176456860062	0.000147147534603062	0.000225151659713945	0.000294893879115297	0.0000170863354492894	0.000077118733846842	0.000193827949439373	0.000365715011178745
0.02	0.000116	0.00023	0.000366	0.000492	0.00011598654400171	0.000459947100008253	0.00109786604398621	0.00196775793601584	0.000131168820912012	0.000271537117982924	0.000422808677775063	0.00055648785733895	0.000022779752007454	0.000106292143765122	0.00028125698594913	0.000558544550213911
0.03	0.00017	0.00034	0.00054	0.000732	0.00016997109999863	0.000679884399994279	0.00161970839997501	0.00292746417594848	0.000188157573741587	0.000386227718386187	0.000599337740958062	0.000805113218281481	0.0000273164793577228	0.000130396492468813	0.000355882602919109	0.000745674882614563
0.04	0.000235	0.000484	0.000771	0.001036	0.000234944775001301	0.000967765744020064	0.00231240555899776	0.00414292670403778	0.000238031945902529	0.000494845142308861	0.000765600734546412	0.00104509260690317	0.0000307756970562816	0.000151477486468588	0.000421841420547352	0.000926835190760774
0.05	0.000287	0.000598	0.000954	0.001324	0.00028691763100663	0.00119564239599491	0.00286108988392727	0.00529424702389711	0.000289832068372198	0.000609655180385834	0.00095573928622777	0.00135585289295476	0.0000341252814879057	0.000173051739835781	0.000500929694150319	0.00118305808900013
0.06	0.000343	0.000732	0.001188	0.001652	0.000342882350995605	0.0014634641760136	0.00356258865596824	0.00660527089611951	0.000342942596288365	0.000733487287695533	0.00116370107679194	0.00166608934010177	0.0000373992576860526	0.000196355562477515	0.000588771226257573	0.00144113844207654
0.07	0.000399	0.000858	0.001392	0.001948	0.000398840799005601	0.00171526383604531	0.00417406233593366	0.00778820529589051	0.000395619085894958	0.00085520304144962	0.00135599711617916	0.00196410236926136	0.0000404841809984526	0.000218399784685301	0.000667245006555536	0.00169929559840754
0.08	0.000457	0.000988	0.001617	0.00228	0.000456791150988629	0.00197502385602297	0.00484838531103311	0.00911480159991785	0.000449567770898489	0.000985741574202514	0.00157247960256831	0.00228461763670469	0.0000435668266818698	0.000242754158976077	0.000760970632627014	0.00198640822413059
0.09	0.000507	0.001118	0.001836	0.002568	0.000506742951007135	0.00223475007602279	0.00550462910395592	0.0102654053761715	0.00049947658267912	0.00110863467573252	0.00178496055698791	0.00259429977257687	0.0000463108686965306	0.000265167516292783	0.000857363833629859	0.00228340516134431
0.1	0.000559	0.001252	0.002067	0.002896	0.000558687519005658	0.00250243249596989	0.00619672751092377	0.0115756131841404	0.000550482664826097	0.00124540966665713	0.00202268022832966	0.00294688023732645	0.0000490382689700772	0.000289889230109162	0.000964212062011833	0.00262534975102434
0.11	0.0006	0.001362	0.002271	0.00322	0.000599639999993578	0.0027221449560392	0.00680784255889633	0.0128696315997837	0.000600518154955576	0.00137144495084723	0.00225199547190691	0.00330091150042798	0.0000516454235445872	0.000311739367846111	0.00106748921363004	0.00298751015433483
0.12	0.000662	0.001522	0.00255	0.003636	0.000661561756001063	0.00304168351594473	0.00764349749986969	0.014530779504345	0.000650249620699384	0.00150296913959479	0.00248225395066992	0.00364290635401464	0.0000542515325716589	0.000335747960996692	0.00117609035770263	0.00335843883029318
0.13	0.000711	0.001634	0.002727	0.003936	0.000710494478998085	0.00326533004395906	0.00817356347091537	0.0157285079042026	0.000700945806471112	0.00163819946462213	0.00271546678616404	0.00399387346709351	0.0000568173678835141	0.000359971077201635	0.00128211446308707	0.00372760300592949
0.14	0.000767	0.001772	0.002976	0.004304	0.000766411711017454	0.00354086001604991	0.00891914342389076	0.0171974755837699	0.000747139462601215	0.00175779553904362	0.00292844917275393	0.00436287063683006	0.000059033018873639	0.000380754805460352	0.00137897801692662	0.00412851662602454
0.15	0.000812	0.00189	0.003216	0.004688	0.000811340655988929	0.00377642790001266	0.00963765734410393	0.0187300226561129	0.000795241851313667	0.00188549466062074	0.00316433860874448	0.00472776065707563	0.00006140948279245	0.000403184500036103	0.00149022538719972	0.00454335030045553
0.16	0.000862	0.002038	0.003483	0.005124	0.000861256955989695	0.00407184655602278	0.0104368687110572	0.0204697446243953	0.000839654884594242	0.00201034628986512	0.00338400331648135	0.00507833504781097	0.0000634878724717824	0.000425745158106813	0.00159593537936364	0.00495487968059513
0.17	0.000908	0.002176	0.003711	0.0055	0.000907175535996082	0.00434726502392825	0.0111192284789766	0.0219697500000647	0.000884236170098625	0.00212722648155802	0.00361149244283985	0.00539779179096628	0.00006559721199544	0.000445136761515912	0.00170481554709264	0.00532422132749735
0.18	0.000947	0.002294	0.003906	0.005816	0.000946103190984145	0.00458273756400172	0.0117027431639488	0.0232301741434482	0.000928325066241924	0.00225495736839817	0.00384461545249007	0.00579546821394396	0.0000675145859490286	0.000466514029457695	0.00181501269840284	0.00580847738706468
0.19	0.000999	0.002424	0.004122	0.006152	0.000998001999018472	0.00484212422397314	0.0123490091159702	0.0245701528960693	0.000968793050214226	0.00237469660599722	0.00406950198646602	0.0061422159347335	0.0000692971989728836	0.000487299757937888	0.00192657601342916	0.00625698544043314
0.2	0.001034	0.002542	0.004383	0.006544	0.00103293084401974	0.00507753823601459	0.013129789311054	0.0261331760643244	0.00100936892523584	0.00248701840573589	0.00430231033922744	0.00650192288907928	0.0000710349520865625	0.000505709008190963	0.00204112816161388	0.00671043213352864
0.21	0.00108	0.002654	0.004596	0.006928	0.00107883360000301	0.00530095628403915	0.0137668767842349	0.0276640028153053	0.00105319320756254	0.00261041327772269	0.00453327497300092	0.00687822923517666	0.0000729689367686867	0.000526764198703395	0.0021564597317953	0.00720976699231343
0.22	0.001126	0.002776	0.004845	0.007284	0.00112473212399003	0.00554429382391192	0.014511525975141	0.0290829433446642	0.00109323689993563	0.00273226244028326	0.00477808791968515	0.00724258910606185	0.000074655119301944	0.000547308585933032	0.00227715077864963	0.00767067913467336
0.23	0.001173	0.002896	0.005052	0.007628	0.00117162407098354	0.00578361318401268	0.0151304772961397	0.0304538136153122	0.00113331818750245	0.00285047872668728	0.00500445673044723	0.00758258041595031	0.0000763386932505647	0.00056771889868339	0.00238908848728015	0.00810507316730539
0.24	0.001215	0.003014	0.005295	0.00804	0.00121352377497373	0.00601891580393693	0.0158569629745544	0.0320953584003489	0.0011728919597112	0.00297340158854015	0.00523361209238428	0.0079244587449016	0.0000779571998670467	0.000587982850255304	0.00250574382955873	0.00856973184942329
0.25	0.00126	0.003136	0.005487	0.008308	0.00125841240000593	0.00626216550404129	0.0164308928307466	0.0331629771354035	0.00121268389767017	0.00309651607774155	0.00546896425878962	0.00830339018152975	0.0000795820213310875	0.000608956811073205	0.00262845783994121	0.00911601912076638
0.26	0.001291	0.003204	0.005682	0.008632	0.00128933331901168	0.00639773438391114	0.0170137148762298	0.0344534885756387	0.00124959012943181	0.00321275959138885	0.00568742522913131	0.00864464414772063	0.0000810754928623463	0.000627633527965259	0.00273702445220248	0.00958843042816285
0.27	0.00132	0.003296	0.005901	0.008992	0.00131825759996677	0.00658113638391459	0.0176681781994135	0.0358871439366732	0.00128510272491062	0.00332244437964325	0.00589822836001851	0.00896181149802672	0.0000824599193388905	0.000645940456243572	0.00284443637416378	0.0100337002162244
0.28	0.001356	0.003422	0.006156	0.009408	0.00135416126398242	0.0068322899161681	0.0184301036641188	0.037543489536153	0.00132166876815971	0.00343792693111749	0.00613042950340425	0.00932756647432263	0.0000838820239704081	0.000665164286009773	0.00296491286891944	0.0105841431480631
0.29	0.001394	0.003536	0.006402	0.009776	0.0013920567639933	0.00705949670390337	0.0191650143958662	0.0390084298241895	0.00135619370989752	0.00354816717744879	0.00636421241215672	0.00968206271828528	0.00008520677791476	0.000682375327811392	0.00308719783014675	0.0110996522952443
0.3	0.001426	0.003654	0.00666	0.01014	0.00142396652399414	0.00729464828400626	0.019935644399709	0.040457180399106	0.00138917782082213	0.0036533580869766	0.00659169977759826	0.0100851414879034	0.0000864355786655248	0.000699055030388087	0.00320014472967963	0.0116886554974928
0.31	0.001463	0.003758	0.006903	0.01052	0.00146085963098189	0.0075018774358951	0.020661348591194	0.0419693296002833	0.00142358282120039	0.00376244414863636	0.00682203393780487	0.0104423710900473	0.0000877165927682464	0.000715549106629132	0.00331771936186195	0.0121984014988643
0.32	0.001496	0.003876	0.007134	0.010916	0.00149376198397186	0.00773697662413798	0.0213511060437104	0.043544840944302	0.0014577319993887	0.00388065054351308	0.00705736280566599	0.0108158715803216	0.0000889591741664997	0.000734545590695739	0.00343600885072763	0.0127597860240546
0.33	0.001535	0.00403	0.007425	0.011312	0.00153264377498248	0.00804375909985675	0.0222198693753866	0.0451200386551325	0.00149069355482901	0.00399126127916494	0.00727123482929232	0.0111859271415205	0.0000901401959830841	0.00075190924816624	0.00354612150672148	0.0133223172212949
0.34	0.001563	0.004152	0.007671	0.011732	0.00156055703099257	0.00828676089590768	0.0229541557594191	0.0467903601754121	0.00152149351858281	0.00409510653417422	0.00749372321127334	0.0115368255171117	0.0000912268707261455	0.000767976923636492	0.003663820684443	0.0138368544860045
0.35	0.001598	0.004258	0.007905	0.012108	0.00159544639597777	0.00849786943604839	0.0236525109747403	0.0482853963353368	0.00155399525657153	0.00420121294316544	0.00769710774421043	0.0118838093414838	0.0000923994839248437	0.000784266395633071	0.00376772310172056	0.0143743428278339
0.36	0.001625	0.004356	0.008097	0.012452	0.00162235937502888	0.00869302526403364	0.0242254385913529	0.04965294769539	0.00158595851494702	0.00430788442925129	0.00791765470445802	0.0122617686647667	0.0000935315981767846	0.000801016973926165	0.00388323165914986	0.0149700755133194
0.37	0.001645	0.004424	0.008298	0.012808	0.00164229397502684	0.0088284282239605	0.0248251431956513	0.0510679551350983	0.00161474440754236	0.00441013765847008	0.00813769254157536	0.0126014915716757	0.000094506361293557	0.000817430288627521	0.00400041557116597	0.0154695869089469
0.38	0.001676	0.004544	0.008523	0.013188	0.00167319102398201	0.00906735206409903	0.0254963584705198	0.0525780766553455	0.00164530295920005	0.00452232324065169	0.00836429238641039	0.0129452676401293	0.0000955365699450672	0.000835165278027931	0.00412173663580452	0.0159788892449385
0.39	0.001709	0.004666	0.008733	0.013588	0.00170607931902261	0.00931022844391582	0.0261227347109553	0.0541673662570906	0.00167503776632621	0.00462333216368064	0.00856387207330655	0.0132828404934987	0.0000965555976431148	0.000850561691667815	0.00422523555636758	0.0165306803371332
0.4	0.001741	0.004782	0.008946	0.013928	0.00173796891896634	0.00954113247610852	0.0267579690842766	0.0555180108149095	0.00170251111050602	0.00472373649251122	0.00876138004133968	0.0136229598696726	0.0000974450284446948	0.000865797969100149	0.00432898647868547	0.0170639593158319
0.41	0.001773	0.0049	0.009162	0.014284	0.00176985647104028	0.00977598999987126	0.0274020577556507	0.0569319673444993	0.00172853466513913	0.00482301741216357	0.00897068650127575	0.0139688342927455	0.0000982941857695236	0.000881300654835032	0.00444007595610363	0.017596915114977
0.42	0.001798	0.004994	0.009363	0.014632	0.00179476719597288	0.00996305996421117	0.0280013342307132	0.058313904575874	0.00175579206950021	0.00492246658957624	0.00918294978235602	0.0143096671406147	0.000099185126345396	0.000896594116464215	0.00455266551757735	0.0181552472504335
0.43	0.001815	0.00508	0.009561	0.014924	0.001811705775037	0.0101341935999092	0.0285915872784762	0.0594732742252696	0.00178235505582979	0.00501980722647569	0.00939608290151632	0.0146757933708592	0.000100045010544755	0.000911166880214926	0.00466637860567438	0.0187685567644359
0.44	0.001845	0.005186	0.009798	0.015304	0.00184159597498643	0.0103451054041662	0.0292979991957966	0.0609817875830516	0.0018108877541723	0.00511869672871805	0.00961557881119997	0.015006871197844	0.000101006089604044	0.000925895148710178	0.0047803992347135	0.0192975420748566
0.45	0.001874	0.005276	0.00999	0.015668	0.00187048812400231	0.010524163824071	0.0298701999005085	0.0624265137766046	0.00183803604825489	0.00522139812741544	0.00981536500056835	0.0153410585649691	0.000101858957475666	0.000941446458641279	0.00488632031967705	0.0198181291444755
0.46	0.001905	0.005364	0.010179	0.016032	0.00190137097501176	0.0106992275040697	0.0304333879591165	0.0638709749752	0.00186367398766213	0.0053219558419262	0.010026263134018	0.01572665456047	0.000102644724532252	0.000956743220457439	0.00499782335544696	0.0204937258114092
0.47	0.001933	0.005468	0.010383	0.016328	0.00192926351096492	0.0109061009760202	0.0310411933109043	0.065045396417325	0.00188753119710298	0.00541703961486912	0.0102366439563808	0.0160404792573846	0.000103360624330734	0.000970945415743732	0.00511256422103933	0.0209990614179032
0.48	0.00195	0.005558	0.010584	0.016656	0.00194619750002101	0.0110851086360674	0.0316399789434171	0.066346577665633	0.00191141904880218	0.0055063674912205	0.010435836332538	0.0163306783157265	0.000104078285906689	0.00098365027139224	0.00521686402255026	0.0214446489909945
0.49	0.00197	0.00565	0.0108	0.016992	0.00196611910002035	0.0112680775000532	0.0322833599998005	0.0676792719361054	0.00193488593085195	0.00559931922218593	0.0106360358089432	0.0166228325636471	0.000104774802821956	0.000997334806981498	0.0053244843556889	0.0219433971507283
0.5	0.001995	0.005744	0.010989	0.017324	0.00199101997498783	0.0114550064637292	0.0328462418797563	0.0689958790243794	0.0019598906941508	0.00569583715591612	0.0108426649755372	0.0169822589498281	0.000105548157729248	0.00101119536046477	0.00543003288043723	0.022538362769896
0.51	0.002014	0.005822	0.011193	0.017668	0.00200994380402811	0.0116101043158966	0.0334537167507857	0.0703598417771666	0.00198360608016577	0.00579159868714466	0.011032748413247	0.0173257362305578	0.000106259207081197	0.00102531195139106	0.0055270093000351	0.0231400979402153
0.52	0.002039	0.005926	0.011418	0.018028	0.00203484247901678	0.0118168825241318	0.0341236292762995	0.0717869912158803	0.00200658875456993	0.0058763626202238	0.0112322936369189	0.0176439895424172	0.000106932001946709	0.00103729122020846	0.0056338965343888	0.0236830842591809
0.53	0.002056	0.005994	0.011598	0.018292	0.00205177286401472	0.011952071964097	0.0346594863962423	0.0728334027370892	0.00202830971033753	0.00595932186605791	0.0114229214781608	0.0179523267007082	0.000107547293755782	0.00104877051770596	0.00573676790974942	0.0242071844096917
0.54	0.002078	0.006076	0.011802	0.0186	0.00207368191598212	0.0121150822240142	0.0352667127959258	0.0740540399987822	0.00204921219566224	0.00604587985972512	0.0116237428817958	0.0182498027928437	0.000108112744143335	0.00106064450276617	0.0058426865170503	0.0247154414139458
0.55	0.002101	0.006172	0.012003	0.018864	0.0020965857989785	0.0123059064159575	0.0358649279905985	0.0751001495053301	0.00207057538550668	0.00613052515633466	0.0118055142825813	0.0185482541736957	0.000108715601872202	0.00107275113921223	0.00593786691055129	0.0252243805324566
0.56	0.002125	0.006254	0.012156	0.019164	0.0021204843750306	0.0124688874839068	0.0363202316639369	0.0762887411029085	0.00209110247530743	0.00621968846409984	0.0120074089269602	0.0188313511973423	0.000109284495163103	0.00108527358022061	0.00604483556266764	0.0257151025455901
0.57	0.002145	0.006316	0.012324	0.019432	0.00214039897501069	0.0125921081442846	0.0368201190241974	0.0773503973751398	0.00211080653709674	0.00630665099327867	0.0121699395428774	0.0190863813432711	0.000109819255946452	0.00109776977346277	0.00612467719337474	0.0261613389238238
0.58	0.002165	0.006388	0.012489	0.01974	0.00216031277504679	0.0127351934562113	0.0373110248791352	0.0785703324003762	0.00213134575277767	0.00638650892912465	0.0123620333926547	0.0193899533596879	0.000110368588663121	0.00110887037847921	0.00622832585083434	0.0266691060361938
0.59	0.002197	0.006494	0.012687	0.020088	0.00219217319094429	0.0129458279640431	0.0379000400308086	0.0799484722556488	0.00215140795126733	0.00646652503617239	0.0125419712882601	0.019690001733895	0.00011089624535835	0.00111956648217376	0.00631900184814637	0.0271908693096609
0.6	0.002219	0.006572	0.01287	0.020396	0.00221407603895678	0.0131008088163216	0.0384443630993143	0.0811680031850975	0.00217026300132481	0.00654465199600526	0.0127031489030246	0.0199797838740042	0.000111395291113904	0.00113019920487938	0.00639999589518234	0.0276977010707945
0.61	0.002241	0.006658	0.013074	0.020648	0.0022359779190305	0.0132716710361343	0.0390510705241675	0.0821656600946974	0.00218920783264626	0.0066261227867406	0.0128890210659509	0.0203031855419375	0.000111880613072768	0.00114105844599935	0.00649593678057337	0.0282505502899233
0.62	0.00226	0.006716	0.013233	0.020936	0.00225489239996097	0.0133868953441344	0.0395238877106301	0.0833056839060512	0.00220924914842453	0.00671058096408398	0.0130748268621184	0.0206007867830328	0.000112406345250328	0.00115283353424937	0.00659347006004819	0.0287888313548351
0.63	0.002269	0.006784	0.013422	0.021252	0.00226385163899967	0.0135219773441166	0.0400858499159097	0.0845563524949504	0.00222809821546137	0.00679392003927278	0.0132354744556468	0.0208616957193533	0.000112888517410033	0.00116420432218974	0.00667400248186785	0.0292566768451608
0.64	0.002283	0.00685	0.013578	0.021472	0.00227778791102589	0.0136530774997894	0.0405496379166559	0.0854269532154681	0.00224668173248527	0.00686739172774321	0.0133933683004484	0.0211239668496715	0.000113357816051911	0.0011736211096664	0.00675342002463738	0.0297096735637434
0.65	0.002298	0.006928	0.013701	0.021744	0.00229271919604047	0.0138080028160742	0.0409152825985171	0.0865031984627939	0.00226478326240945	0.00694102191971984	0.0135590536116333	0.0214439238755399	0.000113822058607966	0.00118331920878664	0.00683307165105526	0.03027030345747
0.66	0.002316	0.006994	0.013878	0.022056	0.00231063614397194	0.0139390839637766	0.0414414011156326	0.0877375328635613	0.00228150858982302	0.0070118605752141	0.0137349212897091	0.021716215853311	0.000114230970857457	0.00119263905245787	0.00692680627149342	0.0307338572778382
0.67	0.002335	0.007076	0.01407	0.022316	0.00232954777500326	0.0141019302236856	0.0420120351000937	0.0887659961432649	0.0022993698348087	0.00708779065364947	0.0138882910934295	0.0220046263400272	0.000114668564910337	0.00120239329190712	0.00700315692844333	0.0312306877550728
0.68	0.002349	0.00713	0.014232	0.022552	0.00234348219897535	0.014209163099803	0.0424934501766353	0.0896994072941756	0.00231546252773104	0.00715982834733066	0.0140426937514051	0.0222683761627492	0.000115050570150887	0.00121173500571413	0.00707971896370252	0.0316921493681488
0.69	0.002367	0.007214	0.014445	0.022872	0.00236139731100378	0.0143759582041258	0.0431263419753793	0.0909648716176636	0.00233036852201469	0.0072362041307401	0.0142017105740903	0.022555458429091	0.000115396208956758	0.00122207885264866	0.00716222012499731	0.0322143099358439
0.7	0.002374	0.00727	0.014583	0.023084	0.00236836412400966	0.0144871470999065	0.0435363361106858	0.0918031289429741	0.00234731450015725	0.0073060407774599	0.0143694387085062	0.0228295683198871	0.000115791840985001	0.00123066410829904	0.00724937123007621	0.0327032402365963
0.71	0.002393	0.007336	0.014724	0.023324	0.00238727355102047	0.0146181831036644	0.0439552038246466	0.0927519910225354	0.00236368389073588	0.0073716214208901	0.0145188604877374	0.0230754605277667	0.000116176693614406	0.00123896635808768	0.00732594558354055	0.0331421579365706
0.72	0.002403	0.0074	0.014871	0.023568	0.00239722559099047	0.0147452399997358	0.0443918533595481	0.0937165493738477	0.00237864957015	0.00744205130245701	0.0146820342497951	0.0233678523062448	0.000116519408293867	0.00124789947988749	0.00740957517569367	0.0336846473751652
0.73	0.002421	0.007458	0.015039	0.023796	0.00241513875902627	0.0148603782358461	0.0448908284784023	0.0946177503834569	0.0023942894540517	0.00751055678793287	0.0148438339873468	0.0236463239192337	0.000116890317594303	0.00125650962626301	0.00749142722943337	0.0341760447144181
0.74	0.002429	0.007516	0.015171	0.024024	0.00242309995899105	0.0149755097442213	0.0452828407580515	0.0955188474237229	0.00240747432173945	0.00757465229046535	0.0149823258104726	0.0239279141126622	0.000117177945772382	0.00126436670724268	0.00755913339828591	0.0346617783797741
0.75	0.002439	0.007578	0.015321	0.024276	0.00243305127904215	0.0150985739163418	0.0457282669600485	0.0965146758239581	0.00242254923942594	0.00764376354057145	0.0151312348311069	0.0241675505614945	0.000117521200170764	0.00127298964141045	0.00763428063106148	0.0350529750011336
0.76	0.002456	0.007656	0.015468	0.024536	0.00244996806401891	0.0152533856640107	0.0461647409764877	0.0975419847030383	0.00243678076436497	0.00771404484936409	0.0152869213528701	0.0243993515990891	0.000117835635646527	0.00128182422325833	0.00770987215842683	0.0354675199989739
0.77	0.002474	0.007728	0.015624	0.024812	0.00246787932402578	0.0153962780161198	0.0466278906232716	0.0986323646566793	0.00245174077818419	0.00778356389266984	0.0154255387944129	0.0246378458097083	0.000118174597470587	0.00129033663961969	0.00777569816451889	0.0358860199634106
0.78	0.002488	0.007796	0.015762	0.025064	0.00248180985599859	0.0155312223843297	0.0470375593553446	0.0996277959062887	0.00246648419326239	0.00784655237126988	0.0155732374758926	0.0248696408974226	0.000118502310744131	0.00129757842053226	0.00784836361573042	0.0362823785235321
0.79	0.002502	0.00787	0.015891	0.0253	0.00249573999600557	0.0156780631001476	0.0474204761193779	0.10055991000108	0.00248147748471611	0.00791071610982355	0.0157104762896529	0.0251116946107404	0.000118833409141879	0.0013053060299878	0.00791414379982214	0.0366922360577152
0.8	0.002512	0.007924	0.016029	0.025548	0.00250568985599424	0.0157852102237038	0.047830071158841	0.101539299694598	0.00249504794263887	0.00797048719737548	0.0158571420971827	0.0253640563183341	0.000119122712727494	0.00131259653030834	0.00798845982449086	0.0371387736314855
0.81	0.002528	0.00799	0.016173	0.025788	0.00252160921601399	0.015916159899845	0.0482574340718997	0.102486979055311	0.00250831862978793	0.008033776451518	0.0159854217882113	0.0256061179508809	0.000119395357081539	0.00132031180807701	0.00804760417368843	0.0375769021749158
0.82	0.002538	0.008058	0.016341	0.026064	0.00253155855596498	0.0160510686361616	0.0487559717178731	0.103576667902485	0.00252196760500566	0.00809817242660933	0.0161232608543888	0.0258286602088802	0.000119674163119973	0.0013277858348932	0.00811344517370198	0.0379571130569278
0.83	0.002559	0.00813	0.016476	0.026332	0.00255245151899655	0.0161939030999065	0.049156541424662	0.104634625777255	0.00253527518787041	0.00815639617805825	0.0162773211709063	0.0260581283060506	0.000119953708567444	0.00133428574648775	0.00819044954048042	0.0383421802038646
0.84	0.002572	0.008204	0.016614	0.026612	0.0025653848159742	0.0163406943841935	0.0495659750047651	0.105739801454264	0.00254772699429899	0.00821659843937226	0.0164020294350528	0.026266061561108	0.000120205028711898	0.00134117047549079	0.00824606310670123	0.0387075117384062
0.85	0.00258	0.008256	0.01674	0.02682	0.00257334359999079	0.0164438384641952	0.0499397723995411	0.106560687600477	0.00255952415401322	0.00827427884918221	0.0165309953961634	0.0264594001266817	0.000120436891223929	0.00134764597274779	0.0083064879809041	0.0390486687190348
0.86	0.002592	0.00833	0.016902	0.027072	0.00258528153601835	0.0165906110997719	0.0504203223964375	0.107555106814713	0.00257151783807454	0.00833015552476082	0.0166592089459863	0.0266507846307421	0.000120678688521798	0.00135381683822448	0.0083671363396356	0.0393639958901937
0.87	0.00261	0.008402	0.01704	0.027288	0.00260318789999927	0.0167334063957046	0.050829638399074	0.108407365056869	0.00258229414288975	0.00838264961940206	0.016789289316772	0.026889960798479	0.00012088725127029	0.00135962831470967	0.00842489912663698	0.039763198580626
0.88	0.002625	0.008452	0.017136	0.027484	0.00261810937500407	0.0168325636956596	0.05111435750336	0.10918062974462	0.0025938503822691	0.00843640460258116	0.0169126088260679	0.0271123855279088	0.000121114067757412	0.00136556827244959	0.00848066716570776	0.0401402016230967
0.89	0.002635	0.008506	0.017253	0.027724	0.00262805677493366	0.0169396479636325	0.0514613339921607	0.110127379822867	0.0026059759409896	0.00848811118724297	0.0170377177110357	0.0273177985373575	0.000121353736991455	0.00137121651821732	0.00854056196023295	0.040496395390868
0.9	0.002653	0.008586	0.017418	0.02796	0.00264596159097509	0.0170982806043234	0.0519506132766959	0.111058238399001	0.00261686690534192	0.00853902840495991	0.0171619091498063	0.0275490346196916	0.000121558266562212	0.00137650706349148	0.00859568953885435	0.0408897060157504
0.91	0.002668	0.008668	0.017565	0.02818	0.00266088177595912	0.0172608657755756	0.0523864707759263	0.111925887601869	0.00262796817998758	0.00858794414356791	0.0172758973342009	0.0277103124982406	0.000121754200338479	0.00138138770397826	0.00864660270080151	0.0411511463350032
0.92	0.002678	0.008718	0.017673	0.0284	0.00267082831603583	0.0173599964758468	0.0527066650720974	0.11279343999854	0.00263936524919414	0.00864019748734699	0.0173925066764219	0.027916354046135	0.000121977151369859	0.00138706652972893	0.00870024065030997	0.0414752866973892
0.93	0.002685	0.008758	0.017775	0.028616	0.00267779077497269	0.0174392974355168	0.0530090493737386	0.113645124545421	0.00264895648125002	0.00868911709190316	0.0175121169566763	0.0281146244492604	0.00012214916934055	0.0013922840719801	0.00875297362397143	0.0417937642725459
0.94	0.002694	0.008814	0.017877	0.02884	0.00268674236398582	0.0175503134042414	0.0533114128720611	0.114528254397985	0.00265937105160475	0.00873981022659388	0.0176301549745714	0.0282964995424219	0.000122336335407885	0.00139788888120847	0.0088077510242596	0.0420849495263007
0.95	0.00271	0.008868	0.018021	0.029068	0.00270265590000646	0.0176573585759057	0.0537382435582703	0.115427051374635	0.00266920344614368	0.0087871644922461	0.0177516838444893	0.0284827515917656	0.000122513625062287	0.00140263484467049	0.00886277328362522	0.0423678707686665
0.96	0.002724	0.008922	0.018132	0.029236	0.00271657982402421	0.0177643979155497	0.0540672305770456	0.116089256306765	0.00267933186943826	0.00883571732279924	0.0178703997741263	0.0286318563247455	0.000122697036533211	0.00140777748882096	0.00891484012532114	0.0425800586759038
0.97	0.002733	0.008974	0.018228	0.029436	0.00272553071094388	0.0178674673240627	0.0543517400146651	0.116877521902067	0.00268928680895765	0.00888584813785221	0.0180005891077359	0.0288296154572347	0.00012286972697431	0.00141305719765395	0.00897612512703137	0.0429002591765261
0.98	0.002743	0.009016	0.018318	0.029576	0.0027354759509945	0.0179507117438759	0.0546184508749145	0.117429260225342	0.00269916892964949	0.0089307186571312	0.0181143501869071	0.0290221037240908	0.00012303319110068	0.00141758044314489	0.00902649251434881	0.0432175282977207
0.99	0.00275	0.009054	0.018426	0.029772	0.00274243749997164	0.018026025084116	0.054938482524963	0.118201628016785	0.00270844310454327	0.00897852656303049	0.018218029459106	0.0292216648354799	0.000123194328609105	0.00142262063119547	0.0090711169315416	0.0435442025755232
1	0.002757	0.0091	0.018522	0.029976	0.00274939895104786	0.0181171899999141	0.0552229355167744	0.119005439426077	0.00271702301358429	0.00902384481838132	0.0183307853948621	0.0294003203359754	0.000123336499374588	0.00142719052094107	0.00912211675102982	0.0438148899871294
1.01	0.002764	0.009136	0.018621	0.03016	0.00275636030395735	0.0181885335037799	0.0555162583586847	0.119730374399191	0.00272551008471296	0.00906524747178107	0.0184343280243807	0.0295744901887588	0.000123477542659564	0.00143123251844115	0.00916654802827699	0.0441001776618287
1.02	0.002772	0.009174	0.01872	0.030304	0.00276431601605164	0.0182638377242445	0.0558095616003141	0.120297667582813	0.0027345540863023	0.00910837842823813	0.018526115815022	0.0297143161312209	0.000123625868214229	0.00143555761345309	0.00920601193225447	0.0443083210299624
1.03	0.002779	0.009216	0.018816	0.030468	0.00277127715901678	0.0183470653439041	0.0560939581431675	0.120943700974145	0.00274315814032702	0.00915059159056209	0.0186241753770847	0.0298842036760854	0.000123760208252792	0.00143969422105826	0.00924754523296254	0.044600364230585
1.04	0.002788	0.009262	0.018924	0.030644	0.00278022705601361	0.018438215356103	0.0564138822231256	0.121636945262957	0.00275183009420129	0.00919376347221937	0.018728938052645	0.0300601602243751	0.000123895759299559	0.00144374405562967	0.00929101122781543	0.0448779835644539
1.05	0.002798	0.009312	0.019023	0.030832	0.00279017119597604	0.0185372866561953	0.0567071254721811	0.122377387778017	0.00276102398991299	0.00923501918028787	0.0188201026792024	0.0302099955115669	0.000124049086554718	0.00144782607461621	0.00932922829214251	0.0451119150214364
1.06	0.002799	0.009358	0.019131	0.031036	0.00279116559900337	0.0186284278357697	0.0570270048395851	0.12318076670306	0.00276909859016198	0.00927451369978063	0.0189138274446117	0.030377194225681	0.000124172927080538	0.00145147917188917	0.0093674537846018	0.045367789507964
1.07	0.002809	0.009402	0.019227	0.031192	0.00280110951894167	0.0187156023959682	0.0573113224715421	0.123795059135166	0.0027771758549167	0.00931724925173161	0.0190222951864143	0.0305620274348937	0.00012430616443744	0.00145564174329525	0.00941313413868658	0.0456739104524456
1.08	0.002818	0.009432	0.019326	0.031356	0.00281005887597652	0.0187750373763294	0.0576045057229043	0.124440801265801	0.00278490232121791	0.00935629099709294	0.0191063658657484	0.0307119676900101	0.000124425170493142	0.00145947729936851	0.00944860972937343	0.0459006340471092
1.09	0.002829	0.009484	0.019419	0.031516	0.0028209967589722	0.0188780537439995	0.0578799024383683	0.125070741746009	0.00279242151146416	0.00939549389983967	0.019201896047723	0.030847793047867	0.000124542424478994	0.00146309220612457	0.00948897105202817	0.0460955491780433
1.1	0.002835	0.009528	0.01953	0.031672	0.00282696277501031	0.0189652172159843	0.0582085790992334	0.125684884415513	0.00279994278254637	0.00943198768792365	0.0192847596551991	0.0310039745386845	0.000124650711885043	0.00146638073612585	0.00952307296207912	0.046336277085644
1.11	0.002847	0.00957	0.019626	0.031832	0.00283889459104134	0.0190484150999139	0.0584928201236272	0.126314723777181	0.00280783675947024	0.00946782003920058	0.0193696846033802	0.0311650306219864	0.000124775126655775	0.00146961429470163	0.00955857905925741	0.0465882968289751
1.12	0.002852	0.009608	0.019728	0.032	0.00284386609597797	0.0191236863357589	0.0587948060166335	0.126975999998191	0.00281524419462164	0.00950642587778052	0.0194509938587029	0.0313292218178957	0.000124885875964932	0.00147305206689544	0.00958916889951443	0.0468360316981091
1.13	0.002864	0.009648	0.019791	0.0321	0.00285579750395499	0.0192029160958878	0.0589813163179574	0.127369589999656	0.0028219437450889	0.00954579975698941	0.0195403766689979	0.0314649961046208	0.000124977792517934	0.00147675198303916	0.00962449043715587	0.0470376058951327
1.14	0.002874	0.0097	0.019884	0.032292	0.00286574012396952	0.0193059100002096	0.0592566265438382	0.128125226735243	0.0028292813863561	0.0095842014036085	0.0196297723253825	0.0316312128000631	0.000125082507233016	0.001480180382757	0.00965958178857497	0.0472848212426
1.15	0.002884	0.009744	0.01998	0.032496	0.0028756825439553	0.0193930544636038	0.0595407995990078	0.128928009982028	0.00283574067128666	0.00961688279475896	0.019714627660865	0.0317801146453559	0.000125169547176844	0.00148294185158226	0.00969365215705333	0.0475179511214867
1.16	0.002892	0.00979	0.020073	0.032684	0.00288363633603135	0.0194841559000034	0.05981607467234	0.129667756145914	0.0028425977034821	0.00965358628221051	0.0197905155392947	0.0319219858024889	0.00012526236230197	0.00148623446662812	0.0097213133954149	0.0477258716973388
1.17	0.002897	0.009824	0.020154	0.032816	0.00288860739096715	0.0195514890237877	0.0600558162847409	0.130187110141569	0.00284878580544118	0.00968852055377329	0.0198727465133696	0.0320647126510886	0.000125343293953261	0.00148935394426818	0.00975432937180544	0.0479517142859669
1.18	0.002903	0.00986	0.020241	0.032976	0.00289457259098317	0.0196227803997148	0.0603133019173857	0.130816583422793	0.00285553447173596	0.00972010878124632	0.0199524422684699	0.0321935540573065	0.000125437485603011	0.00149192917979735	0.00978573330376845	0.0481195401107719
1.19	0.002912	0.009888	0.020304	0.0331	0.00290352025600594	0.0196782274562284	0.0604997475849229	0.13130439000115	0.00286209919930581	0.00975280789053319	0.0200303496730883	0.032359515094553	0.000125524290662341	0.00149456676590973	0.00981471001325087	0.0483808791411516
1.2	0.002917	0.009918	0.020364	0.033224	0.00290849111105744	0.0197376332756104	0.0606773075049003	0.131792165824206	0.0028683703927972	0.00978285101948561	0.0201017892116809	0.0324884083970885	0.000125608951940181	0.00149697902003795	0.00984226560680054	0.0485622111022891
1.21	0.002921	0.009948	0.020418	0.03336	0.00291246775897946	0.019797037296191	0.0608371052772439	0.132327110400203	0.00287432587513494	0.00981165998026682	0.0201768146290753	0.0326262439227117	0.000125685638567986	0.00149919754783518	0.00987078503886982	0.0487610851031301
1.22	0.002926	0.009986	0.020481	0.03352	0.00291743852404631	0.0198722798045123	0.0610235286396084	0.132956409597762	0.00288008814956043	0.00984502632696093	0.0202644269940152	0.0327844746716105	0.00012575998190981	0.00150208249952955	0.00990390312226048	0.0490012043413463
1.23	0.002931	0.01002	0.02055	0.0337	0.00292240923893853	0.0199395996003452	0.0612276975010013	0.133664310003042	0.00288550055580818	0.00987464321941439	0.0203360897307554	0.0329230655767155	0.000125828206049704	0.0015045326395321	0.00993061784764656	0.0492132486312071
1.24	0.002938	0.010054	0.020613	0.033816	0.00292936815601424	0.020006917084024	0.0614141042318643	0.134120478146739	0.00289156794232516	0.00990452139110897	0.0204082064379273	0.0330392219455881	0.000125906670946597	0.00150678455133527	0.00995668213234167	0.0493864589321112
1.25	0.002945	0.010078	0.020703	0.033948	0.0029363269750203	0.0200544339160909	0.061680385790154	0.134639533297091	0.00289739521661112	0.00993268263657122	0.020481148986698	0.0331571181796802	0.000125979136263809	0.00150896660243466	0.00998352297718613	0.0495571987460136
1.26	0.002947	0.010104	0.020778	0.034072	0.00293831519101548	0.0201059091843543	0.0619022747148792	0.135127098817166	0.0029031633367338	0.00996422990853835	0.020564607896552	0.0332894044939731	0.000126047197395269	0.00151158283630231	0.0100147725424558	0.0497337373052702
1.27	0.002954	0.010134	0.020862	0.034208	0.00294527388399334	0.0201653020436455	0.0621507769567627	0.135661812732679	0.00290873564723009	0.00999265461441986	0.0206277944180479	0.0334280912598241	0.000126115516462394	0.00151391782498156	0.0100358218667492	0.0499443950253306
1.28	0.002962	0.010172	0.020934	0.034324	0.00295322655597459	0.0202405304159809	0.0623637676429663	0.136117863027082	0.00291389698034522	0.0100196936490825	0.0206854731865817	0.0335507955081817	0.000126178436808465	0.00151595857839475	0.0100550909693812	0.0501235912721849
1.29	0.002968	0.010208	0.021012	0.034432	0.00295919097603563	0.0203117967357095	0.0625944958576943	0.136542437374909	0.00291948282866138	0.0100483819052179	0.0207567041578582	0.0336744844616064	0.000126242139230832	0.00151811190657023	0.0100798965128535	0.0503001279358577
1.3	0.00297	0.010224	0.021069	0.034516	0.00296117909993293	0.0203434698240303	0.0627630972395273	0.136872645743604	0.00292472279870701	0.0100730951954715	0.0208214929978374	0.0337646758386491	0.00012630469294704	0.00151979286922622	0.0101028938056327	0.050407847387176
1.31	0.002973	0.01025	0.021144	0.034628	0.00296416127102224	0.02039493749973	0.0629849312629551	0.137312901619749	0.00292913956717259	0.0100980085228784	0.0208799483897464	0.0338640614922194	0.000126349723785598	0.00152164940673662	0.0101232429657291	0.0505510682691074
1.32	0.002977	0.010276	0.021201	0.034748	0.0029681374709599	0.0204464038242911	0.0631535176000191	0.137784576494159	0.00293410122680497	0.0101243816365776	0.0209411045332591	0.0339534033333444	0.000126400887144518	0.00152362168901062	0.0101445224939193	0.0506661881382315
1.33	0.002984	0.010308	0.021261	0.03488	0.00297509574399271	0.0205097451360258	0.063330969880215	0.138303385599839	0.00293925419341228	0.0101482842189094	0.0210080261200529	0.0340879293124274	0.000126457910093501	0.00152532677834658	0.0101674764709508	0.0508550834781566
1.34	0.00299	0.01034	0.02133	0.035004	0.00298105990005101	0.0205730843999053	0.0635350310983897	0.138790719987101	0.00294402329180079	0.0101738250245477	0.0210787442115919	0.0341957621966409	0.000126512025582531	0.00152722546917096	0.0101928104624065	0.0510026654597993
1.35	0.002994	0.010368	0.021384	0.035108	0.00298503596404087	0.0206285045757132	0.0636947245432426	0.13919942833827	0.00294897141521541	0.0101966656422221	0.0211420007375992	0.0342907987029726	0.000126567330737945	0.00152887530003909	0.0102153503685092	0.0511246884017085
1.36	0.002999	0.01039	0.021432	0.035232	0.00299000599896491	0.020672047900018	0.0638366693755029	0.139686706175166	0.00295361405260775	0.0102221730807016	0.0212104852314954	0.0343889307378279	0.000126617695663452	0.00153080651438198	0.0102400619954091	0.0512547616461186
1.37	0.003001	0.01041	0.02151	0.035364	0.00299199399903641	0.0207116319003507	0.0640673199005283	0.140205387501983	0.00295859539185379	0.010246612223421	0.0212658756003705	0.0344908038524996	0.000126671875602925	0.00153262266480763	0.0102581773485535	0.0513884560062916
1.38	0.003007	0.010434	0.021588	0.035476	0.00299795795098742	0.0207591316443289	0.0642979582573522	0.140645453422459	0.00296289031298709	0.0102719958018912	0.0213302766953669	0.0346271367407633	0.000126715799727622	0.00153439979478821	0.010280460285667	0.0515886596973096
1.39	0.003011	0.01046	0.021651	0.035612	0.00300193387903018	0.0208105884000941	0.0644842341982865	0.141179785457526	0.00296719454660444	0.0102928973821693	0.0213892668372999	0.0347326695722315	0.000126758684445257	0.00153585208787026	0.010299897264922	0.0517126855427563
1.4	0.003018	0.010472	0.021714	0.035692	0.00300889167598599	0.0208343372162716	0.0646705022050913	0.141494081137257	0.00297146971367334	0.0103154747977346	0.0214474846780161	0.0348367381605213	0.00012680213390595	0.00153737192788307	0.010317879399161	0.0518416150628282
1.41	0.00302	0.010506	0.021807	0.035828	0.00301087960001614	0.0209016239645395	0.0649454547499212	0.142028354416497	0.00297604898617793	0.010337952800942	0.021501016384798	0.0349240002040267	0.000126848944887911	0.00153887198700511	0.0103355150065632	0.0519500589793812
1.42	0.003027	0.01055	0.021867	0.03594	0.00301783727095918	0.0209886974994909	0.0651228343117291	0.142468316399875	0.00298051352224628	0.0103606885879939	0.0215533701525542	0.0350099232139736	0.000126895508819015	0.00154041555602473	0.0103519594743904	0.0520582272912365
1.43	0.003031	0.010572	0.021936	0.036044	0.00302181303904176	0.0210322328161176	0.0653268119030021	0.142876830061943	0.00298448388821249	0.0103825628115189	0.0216035385953187	0.0351182087282098	0.000126933651284783	0.00154184117477158	0.0103682514647429	0.0522084593620604
1.44	0.003034	0.010588	0.021993	0.036136	0.00302479484395727	0.0210638942560903	0.0654953079508896	0.143238189503969	0.00298834591330445	0.0104044152142532	0.02165671276951	0.035193624730796	0.000126967798703367	0.0015433322989006	0.0103848924908025	0.052293160579899
1.45	0.003036	0.010606	0.022053	0.036212	0.00302678270400044	0.0210995127640386	0.0656726651900428	0.143536691052445	0.00299217157980521	0.0104244701269749	0.0217056520417731	0.0352976170462756	0.00012700177345464	0.00154467179831981	0.0103987816369722	0.0524192076185136
1.46	0.00304	0.010626	0.022101	0.036316	0.00303075839997931	0.0211390881237454	0.0658145457979395	0.14394514814203	0.00299639150068564	0.0104459704187461	0.0217622094224	0.0353785776209811	0.000127044592305668	0.00154607751803432	0.0104163593261168	0.0525105104830935
1.47	0.003042	0.010644	0.022155	0.036376	0.0030327462359306	0.0211747052642823	0.0659741559743284	0.144180786624745	0.00299989498838775	0.0104656005372419	0.0218146462229791	0.0354817147020033	0.000127075210871197	0.00154732969770847	0.0104334400672154	0.0526353839853715
1.48	0.003045	0.010666	0.022203	0.036456	0.00303572797503505	0.0212182364437009	0.0661160267913843	0.144494960063206	0.00300395687061548	0.0104864072040341	0.0218679577826236	0.0355853075752264	0.000127112555769377	0.00154864140831245	0.0104503589544413	0.0527737518198835
1.49	0.003046	0.01068	0.022233	0.036548	0.00303672188403785	0.0212459376004748	0.0662046937107087	0.144856243694693	0.00300755658179529	0.0105085431774103	0.0219123442691671	0.0356544355753451	0.000127146096937572	0.00155009956828397	0.0104637346564743	0.0528516799113696
1.5	0.003049	0.010696	0.022281	0.036636	0.00303970359900366	0.0212775955838161	0.0663465570389508	0.145201803504126	0.00301089418285224	0.0105249735943918	0.0219591494758909	0.0357364414438368	0.000127173007794442	0.00155106936320688	0.0104781235876068	0.0529571465749757
1.51	0.003052	0.010724	0.022341	0.036752	0.00304268529601137	0.0213329958236452	0.0665238797186238	0.145657290493689	0.0030145824328525	0.0105429110290943	0.0220040676433422	0.0358085863665317	0.000127204598216408	0.00155211419788183	0.010491602629263	0.0530405681717339
1.52	0.003057	0.01074	0.022386	0.03684	0.0030476547510447	0.0213646524002465	0.0666568670055976	0.146002814398588	0.00301804701403833	0.0105612476880244	0.022059646908384	0.0358931113118668	0.000127233958562742	0.00155314393929357	0.0105089037336613	0.0531334019130733
1.53	0.003063	0.010764	0.022455	0.036952	0.00305361803099409	0.0214121363034547	0.0668607729761173	0.146442549693245	0.00302131008860025	0.0105815764693716	0.0221041849870493	0.0359768356950972	0.000127260580109355	0.00155445562932486	0.0105216306176955	0.0532340893688666
1.54	0.003067	0.010786	0.022491	0.03704	0.00305759351097814	0.021455662204235	0.0669671549203681	0.146788038400222	0.00302438715598844	0.0105994627788752	0.0221509197788788	0.0360559349238249	0.000127284434895883	0.00155553647727476	0.0105359535144104	0.0533282236286873
1.55	0.003069	0.010792	0.022527	0.037084	0.00305958123893677	0.0214675327365388	0.0670735342715732	0.146960776944584	0.00302759508332124	0.0106173598599284	0.0221910356423076	0.0361531885710881	0.000127310138617675	0.00155657050311422	0.010547522215918	0.0534478709678817
1.56	0.003075	0.01081	0.022566	0.037172	0.00306554437499297	0.0215031438996243	0.0671887756452677	0.147306242414433	0.00303093281925799	0.0106340170277911	0.0222391172944538	0.036234893092673	0.000127337071062833	0.00155750460738744	0.0105618806075931	0.0535453753196792
1.57	0.003075	0.010816	0.022599	0.037232	0.00306554437499297	0.0215150141434759	0.0672862852002233	0.147541778173418	0.00303391300157925	0.0106496796289741	0.0222822463301163	0.0363263352335218	0.000127358396386678	0.00155839816711273	0.0105743914077152	0.0536557158963096
1.58	0.003078	0.01083	0.022638	0.03732	0.0030685259159836	0.0215427110998703	0.0674015209544218	0.147887217601432	0.00303697541977716	0.0106666027114347	0.0223299668184353	0.0364018142968342	0.000127383431225248	0.00155931154381746	0.0105883045191169	0.0537378680184102
1.59	0.003083	0.01084	0.022677	0.037376	0.00307349511101894	0.0215624943999023	0.0675167536704724	0.14810703462644	0.00304008171912614	0.010683587672811	0.0223718143550442	0.036468849457121	0.000127406816573072	0.00156023804805675	0.010599577418549	0.0538173933839594
1.6	0.003087	0.010854	0.02271	0.03742	0.00307747043104055	0.0215901906835965	0.0676142558989935	0.148279743600298	0.00304311504130218	0.0106985552774014	0.0224108963173235	0.0365437664384792	0.000127429523897903	0.00156103964567148	0.0106101182497851	0.0539051199517747
1.61	0.003088	0.010864	0.022749	0.0375	0.00307846425605307	0.0216099735036116	0.0677294829990736	0.148593749998298	0.00304622527276493	0.0107126651987388	0.0224470603039854	0.0365970298953368	0.000127450977656371	0.00156176895288869	0.0106191552808788	0.0539648683544461
1.62	0.003089	0.010878	0.022779	0.037564	0.00307945807894854	0.0216376691159835	0.0678181171599676	0.148844945904057	0.00304897563202678	0.0107290845697598	0.0224901335853347	0.0366728778381457	0.00012747042537894	0.00156272236109587	0.0106319766355315	0.0540532108518598
1.63	0.00309	0.010896	0.022824	0.037632	0.003080451900022	0.0216732771836665	0.0679510650244453	0.149111832573506	0.00305170411825056	0.010744437133622	0.0225268085517129	0.0367452268353484	0.000127490158829698	0.00156355592898129	0.0106418367899998	0.0541345829967688
1.64	0.003095	0.010912	0.02286	0.037708	0.00308542097500336	0.0217049282565032	0.0680574203992479	0.149410106736743	0.00305442173138357	0.0107593946831042	0.0225657792768647	0.0368105073532445	0.000127510497915265	0.00156439654937442	0.0106525362148038	0.054203880946242
1.65	0.003098	0.010934	0.022896	0.037772	0.00308840239596455	0.0217484476438747	0.0681637731839324	0.149661276018824	0.00305698428151615	0.0107755633883221	0.0226081766744623	0.0368707873048697	0.000127528817456824	0.00156528074536545	0.0106651497443797	0.0542659005255223
1.66	0.003101	0.010956	0.022947	0.037864	0.0030913837990446	0.0217919660637411	0.0683144351902515	0.150022317503091	0.00305982129737904	0.0107898006256618	0.0226460259131664	0.0369314463565233	0.000127549613390392	0.00156603194919353	0.0106757038431784	0.0543287319158891
1.67	0.003105	0.010972	0.022977	0.037928	0.00309535897494793	0.0218236152156959	0.0684030574716633	0.150273466818264	0.00306236680266958	0.0108036427151455	0.0226802573607684	0.0370108639082609	0.000127567013857331	0.0015667015842264	0.0106840005028224	0.05441280715095
1.68	0.003106	0.010984	0.023016	0.03798	0.00309635276397784	0.0218473517437582	0.0685182637449147	0.150477519598181	0.00306498216451575	0.0108182050306589	0.0227118320386933	0.0370804010463466	0.000127584348824337	0.0015674660833224	0.0106917778353337	0.0544902663653824
1.69	0.003108	0.010994	0.023043	0.038044	0.00309834033606403	0.0218671319645576	0.0685980201520132	0.150728654063291	0.0030676342439235	0.0108320426210122	0.0227508899463018	0.0371337515703993	0.000127601322806986	0.00156817432140028	0.010702334149032	0.0545431287831401
1.7	0.003111	0.011004	0.023091	0.038128	0.00310132167901897	0.021886911983848	0.068739805719144	0.151058255615295	0.00307006203858221	0.0108471994660394	0.0227872996173899	0.0372067832206575	0.000127615422707038	0.0015690098144179	0.0107115088596123	0.0546264176035321
1.71	0.003115	0.011026	0.02313	0.038208	0.00310529677494978	0.0219304273239911	0.0688550030996784	0.151372148734487	0.00307276374537237	0.0108612972329385	0.0228189281299991	0.0372554933224159	0.000127634088124134	0.00156973710596422	0.0107190233974542	0.0546767170932166
1.72	0.003116	0.011036	0.02316	0.03828	0.00310629054405816	0.0219502067040006	0.0689436144017573	0.151654641596141	0.0030751257550486	0.0108743857145621	0.022850123686708	0.0373145223609608	0.00012764898324909	0.0015703409238782	0.0107268613822146	0.0547462294680564
1.73	0.003121	0.011052	0.023184	0.038336	0.00311125935896981	0.0219818532958635	0.0690145021446064	0.151874351104434	0.00307741094190994	0.0108883806423397	0.0228819783624499	0.0373830515401347	0.000127662395942178	0.00157103483605889	0.0107347523180898	0.0548157714367305
1.74	0.003123	0.011064	0.023232	0.038388	0.00311324687093078	0.0220055879039488	0.0691562741746376	0.152078361458672	0.00307994691714488	0.010900903867077	0.0229177144766769	0.0374546745162749	0.000127679482577838	0.00157158074159555	0.0107433674045004	0.0548874918207401
1.75	0.003124	0.011074	0.023265	0.038432	0.00311424062406256	0.0220253665235777	0.0692537397753995	0.152250981374474	0.00308211748675224	0.0109117948830533	0.022950953369564	0.0375069929666627	0.000127691709929751	0.00157206951677243	0.0107522684445654	0.0549362916410779
1.76	0.003127	0.011098	0.023313	0.038516	0.00311722187097669	0.0220728343957089	0.0693955040303488	0.152580517741383	0.00308435532907487	0.0109239311239243	0.0229817321192509	0.0375670838798469	0.000127705267757661	0.00157263223614118	0.0107597664305299	0.0549924893577965
1.77	0.003133	0.011114	0.023343	0.038588	0.00312318431096899	0.0221044790043063	0.0694841043523777	0.152862966257578	0.0030866314850837	0.0109364312367138	0.0230109158703153	0.0376259871186473	0.000127718740721777	0.00157324991273035	0.0107665314106315	0.0550590869530815
1.78	0.003133	0.011116	0.023364	0.038644	0.00312318431096899	0.0221084345442396	0.0695461235029427	0.15308264126304	0.00308865817728235	0.0109468745734192	0.0230435550082632	0.0376832489457795	0.00012772814429454	0.00157367400721948	0.0107747071867014	0.0551137231997558
1.79	0.003137	0.011132	0.0234	0.0387	0.00312715923104376	0.0221400785761662	0.0696524399991568	0.153302310000624	0.00309047963361304	0.0109566547186433	0.0230686596112328	0.037736850055823	0.00012773701344644	0.00157408928690115	0.0107801787413083	0.0551744249707336
1.8	0.003138	0.011152	0.023439	0.038756	0.00312815295607439	0.0221796328954642	0.0697676132790952	0.153521972461857	0.00309264237208386	0.0109668597548199	0.0230980367597942	0.0377925502889589	0.000127750546453014	0.00157453676892355	0.0107876755496034	0.0552303313935458
1.81	0.003139	0.01116	0.023463	0.0388	0.00312914667898996	0.0221954544002982	0.0698384876316348	0.153694560001257	0.00309456557265912	0.0109777420132383	0.0231269714755825	0.0378523988439535	0.000127760986876327	0.0015750103722441	0.0107942522938454	0.0552879753190398
1.82	0.003144	0.011178	0.023502	0.038844	0.00313411526396699	0.0222310523162692	0.0699536559966536	0.153867143665543	0.00309642759916708	0.0109887212865946	0.0231540602783352	0.0378924735265134	0.000127771355819551	0.00157550395726477	0.0107998124718778	0.0553173330042401
1.83	0.003146	0.01119	0.023538	0.038884	0.00313610268397891	0.0222547838995802	0.0700599625541688	0.154024034542222	0.00309819937773153	0.0109974533889458	0.0231800566765462	0.0379403203335352	0.000127779874072847	0.00157586321325055	0.0108058273238326	0.0553620316170306
1.84	0.003148	0.011202	0.023556	0.03892	0.00313809009596045	0.0222785151960041	0.0701131148627537	0.154165233597279	0.00310016619314303	0.0110063595427358	0.0232077684399973	0.0379951487297506	0.000127791336272995	0.00157618748408409	0.0108124923480851	0.0554176086722731
1.85	0.003151	0.011216	0.023586	0.03898	0.00314107119897999	0.0223062013440639	0.0702017006045807	0.154400559599711	0.00310219827530962	0.0110170326679221	0.0232378497884185	0.0380483238697827	0.000127803400464369	0.00157666007517136	0.0108198527006613	0.0554677685295414
1.86	0.003153	0.011228	0.023628	0.039028	0.0031430585910459	0.0223299320162723	0.0703257176168679	0.154588815215812	0.00310394112994924	0.0110283932858451	0.0232660888078136	0.038103992220224	0.000127811526231864	0.00157715312643428	0.0108260491254249	0.0555276607103763
1.87	0.003154	0.011232	0.023655	0.039084	0.00314405228405003	0.0223378421761729	0.0704054409755862	0.154808440946019	0.00310566757286445	0.0110375888031692	0.0232912867617196	0.0381585735173961	0.000127820102453558	0.00157753243630441	0.0108318832724256	0.0555811186627527
1.88	0.003156	0.011238	0.023679	0.03914	0.0031460396639243	0.0223497073562083	0.0704763049601565	0.155028060401972	0.00310757976905536	0.0110469063398904	0.0233193990457245	0.038219569044078	0.000127829764240809	0.00157789412269701	0.0108377976405754	0.0556452011564229
1.89	0.003158	0.01125	0.023703	0.039176	0.00314802703607079	0.0223734374997249	0.0705471677914083	0.155169241025389	0.00310911471872358	0.0110553983152064	0.023342825875056	0.0382562287896986	0.000127836573270649	0.00157821232406294	0.0108429498617356	0.0556769296671243
1.9	0.003159	0.011266	0.023739	0.03922	0.00314902071900313	0.0224050772444365	0.070653459877276	0.155341791597278	0.00311081731565936	0.0110651380719952	0.0233686249042812	0.0383025333512039	0.000127844663908218	0.0015786445003416	0.010847776255702	0.0557163793392236
1.91	0.003161	0.011272	0.02376	0.039252	0.00315100807903872	0.0224169420160592	0.0707154623999174	0.15546728049457	0.00311245911655097	0.0110745619889779	0.0233935842354969	0.0383356434845151	0.000127851523550464	0.00157901342238868	0.0108526545615152	0.0557443141337147
1.92	0.003166	0.011284	0.023787	0.039296	0.00315597644400218	0.0224406713436637	0.0707951786314998	0.155639824381801	0.00311414403736803	0.0110831840848115	0.0234169101599513	0.0383724840238083	0.00012785998990933	0.00157931218571641	0.0108575015148513	0.0557751266783461
1.93	0.003167	0.011288	0.023796	0.03932	0.00315697011095605	0.0224485810562543	0.0708217503848463	0.155733937600917	0.00311572154822235	0.011092035771066	0.0234348932091611	0.0384117902010159	0.000127866846478394	0.00157965396436118	0.0108607297944396	0.0558083416809394
1.94	0.003169	0.011294	0.023814	0.039364	0.00315895743894632	0.0224604455638372	0.0708748934040847	0.155906475505251	0.00311730884255319	0.01110096641433	0.0234572449640042	0.0384556397019662	0.000127873301684586	0.00157997603365262	0.0108652130999251	0.0558468899041428
1.95	0.00317	0.0113	0.023835	0.03942	0.00315995110005939	0.022472310000203	0.0709368927732749	0.156126063598109	0.00311892536773267	0.0111086297042639	0.0234787578237999	0.038490556442132	0.00012788048142367	0.00158024333352441	0.0108698688457255	0.0558819259278769
1.96	0.003171	0.011306	0.023865	0.039436	0.00316094475905653	0.0224841743639962	0.0710254617762874	0.156188801903584	0.00312035908268991	0.0111157463173605	0.0234985284506171	0.0385373238768615	0.000127885465384579	0.00158050871552678	0.0108740255768194	0.055926497734754
1.97	0.003172	0.01131	0.023886	0.039484	0.00316193841594239	0.0224920839003416	0.0710874590031838	0.156377013746839	0.00312190793999436	0.0111245193081385	0.0235228799833017	0.0385848893574669	0.00012789110613151	0.0015808092374202	0.0108790679205598	0.055968884095494
1.98	0.003173	0.011322	0.023916	0.039548	0.00316293207099716	0.0225158123160071	0.0711760249438502	0.156627955694247	0.00312333206120675	0.011132269607517	0.0235464186893652	0.0386281846532418	0.00012789661816765	0.00158105805764197	0.0108836232652157	0.0560060091928215
1.99	0.003173	0.01133	0.023928	0.03958	0.00316293207099716	0.0225316311003334	0.0712114508166003	0.156753423596109	0.00312456589970262	0.0111401532337246	0.0235648474228531	0.038666714663551	0.000127900565129037	0.00158131104775128	0.0108870341132015	0.0560340910831356
2	0.003175	0.011338	0.023952	0.039636	0.00316491937505382	0.0225474497559724	0.0712823016973442	0.156972987504043	0.00312580083659628	0.011147970766879	0.0235821464316469	0.0387002532724824	0.000127904628257855	0.00158159444500998	0.0108903247412908	0.0560632810915951
2.01	0.003176	0.011342	0.023955	0.03966	0.0031659130240555	0.0225553590361875	0.0712911579741861	0.157067084397914	0.00312719055120511	0.0111548074224398	0.0235982308211471	0.0387308736284992	0.000127909594604021	0.00158182905943789	0.0108934027105591	0.0560884156834345
2.02	0.003176	0.011346	0.023967	0.039696	0.0031659130240555	0.0225632682841954	0.0713265829125298	0.157208227585531	0.0031284003740134	0.0111624502680249	0.0236202070279518	0.0387696308432518	0.000127913239033092	0.00158208434264427	0.0108976473352342	0.0561180051773514
2.03	0.003177	0.011354	0.023985	0.039736	0.00316690667094493	0.0225790866835813	0.0713797197745242	0.157365050302882	0.00312969945800838	0.0111689461337206	0.0236398944401108	0.0388044202067304	0.000127918603367221	0.00158227987588666	0.0109013947663958	0.056144125064586
2.04	0.00318	0.011356	0.023994	0.039768	0.00316988760006814	0.022583041263688	0.0714062879647034	0.157490506175365	0.00313088139859883	0.011174849011205	0.0236592675376144	0.0388391572810994	0.000127922597071908	0.00158245966153777	0.0109051427878966	0.056172437598584
2.05	0.003182	0.011366	0.024012	0.039812	0.00317187487596401	0.0226028140436159	0.0714594238569092	0.157663004656011	0.00313217712367715	0.0111823394264267	0.0236757396445599	0.0388751129874009	0.000127926764340251	0.00158269009331352	0.0109083485501257	0.0562055166357021
2.06	0.003185	0.011374	0.024027	0.039856	0.00317485577502461	0.022618632124067	0.0715037032702576	0.157835499263436	0.00313327122496388	0.0111889250422961	0.0236915336692284	0.0389150000665832	0.000127930002530853	0.00158290425566568	0.0109111201193695	0.0562420159154949
2.07	0.003185	0.011382	0.024045	0.039884	0.00317485577502461	0.0226344500761506	0.0715568379761556	0.157945266543398	0.00313442987501164	0.011195459408868	0.0237083023302049	0.0389497360928898	0.000127933228067118	0.00158308713793989	0.0109140407107865	0.0562708818821313
2.08	0.003186	0.011392	0.024057	0.039908	0.00317584940403422	0.0226542223362083	0.071592260751226	0.158039351537483	0.00313557428049143	0.0112024698581976	0.0237241803451885	0.0389792376246754	0.00012793639026048	0.00158331073639188	0.0109168821312075	0.056293359187055
2.09	0.003187	0.0114	0.024069	0.039936	0.00317684303098509	0.0226700400004588	0.0716276832383161	0.15814911590544	0.00313669845322466	0.0112093022845631	0.0237423773082337	0.0390044983775154	0.00012793981586359	0.00158351541159272	0.010920084881291	0.0563099972379582
2.1	0.003187	0.0114	0.02409	0.039968	0.00317684303098509	0.0226700400004588	0.0716896719000998	0.158274558976573	0.00313791206057006	0.0112161061149725	0.0237629450307566	0.0390273742259243	0.000127943459157292	0.00158371359718186	0.0109239588463969	0.0563256640251471
2.11	0.003187	0.0114	0.024105	0.039992	0.00317684303098509	0.0226700400004588	0.071733948975538	0.158368639935511	0.0031390240592183	0.0112221479142363	0.0237812213611021	0.0390565210668512	0.000127946736087298	0.00158388694829182	0.0109269879050274	0.0563437507997074
2.12	0.003189	0.011414	0.024117	0.040024	0.00317883027900787	0.0226977206041132	0.0717693703122832	0.158494079426798	0.00314022295842607	0.0112288396089377	0.0237989042361355	0.0390875495516878	0.000127950041198789	0.00158408291772129	0.0109300477879595	0.0563681630035454
2.13	0.003189	0.011422	0.024135	0.040036	0.00317883027900787	0.0227135379162495	0.0718225017734113	0.158541118704864	0.00314128273182033	0.0112339203754581	0.0238135329902025	0.0391157751957884	0.000127952231152999	0.00158422213537292	0.0109326792252937	0.0563912242005281
2.14	0.00319	0.011428	0.024153	0.04006	0.00317982390005764	0.0227254008158051	0.0718756325900094	0.158635196402567	0.00314230055809677	0.0112392739393745	0.0238291504118153	0.0391372273495819	0.000127955067072462	0.00158436420488793	0.0109355662949188	0.0564075496039824
2.15	0.00319	0.01143	0.024162	0.040084	0.00317982390005764	0.022729355100161	0.0719021977549747	0.158729272945179	0.00314342227904656	0.0112457514943738	0.0238462541778544	0.0391616337220761	0.000127957547665423	0.00158455142371267	0.0109387422589169	0.0564265384494819
2.16	0.00319	0.011432	0.024174	0.040092	0.00317982390005764	0.0227333093756062	0.0719376177224326	0.158760631538626	0.00314447966590261	0.0112516335762074	0.0238615265167102	0.0391947661088377	0.000127960269586064	0.00158470899414136	0.0109411146275436	0.0564473345761086
2.17	0.003192	0.011436	0.024186	0.040132	0.00318181113604366	0.022741217904406	0.0719730374045036	0.158917422578	0.00314549601514407	0.0112572590222949	0.023876239184253	0.0392253518076241	0.00012796275379106	0.0015848576693748	0.0109432574637449	0.0564715463840489
2.18	0.003192	0.011442	0.024192	0.040152	0.00318181113604366	0.0227530806365596	0.0719907471358843	0.158995816896271	0.00314649840760654	0.0112634410902876	0.0238892837215606	0.0392447587533979	0.000127964625548335	0.00158502046353879	0.0109450502042022	0.0564830487604004
2.19	0.003192	0.011442	0.024207	0.04018	0.00318181113604366	0.0227530806365596	0.072035021152317	0.159105567602846	0.00314743558509264	0.0112689065054782	0.0239041585246649	0.0392740447765156	0.000127965871269096	0.00158516647451327	0.0109475064397908	0.0565051922655547
2.2	0.003194	0.011452	0.024228	0.0402	0.00318379836405258	0.0227728516959077	0.0720970040166846	0.15918396000041	0.00314840931596726	0.0112743632740403	0.023921100187576	0.0392987939755554	0.000127968019174396	0.00158530814092536	0.0109503874069717	0.0565209762817812
2.21	0.003196	0.011462	0.024255	0.040236	0.00318578558397049	0.0227926225563627	0.0721766949746424	0.159325064305269	0.00314942632003182	0.0112795006793216	0.0239335431103013	0.0393216519287469	0.000127970358128387	0.00158543941807263	0.0109524293997139	0.0565374358680672
2.22	0.003196	0.011464	0.024267	0.04026	0.00318578558397049	0.0227965767044029	0.0722121127111865	0.159419132400096	0.00315049885926476	0.0112848294622064	0.0239474604764814	0.0393558778405271	0.000127972812719104	0.00158556043148284	0.0109545399218159	0.0565630934915732
2.23	0.003198	0.01147	0.024279	0.040288	0.00318777279594411	0.0228084391003547	0.0722475301586622	0.159528877055643	0.00315145236365759	0.0112895892692919	0.0239586174426033	0.0393753071668479	0.000127974864174722	0.00158567891618984	0.0109562404696958	0.0565769144465367
2.24	0.0032	0.011472	0.024285	0.040304	0.00318975999996574	0.0228123932158633	0.0722652387765513	0.159591587583894	0.00315214511654406	0.0112937405896114	0.0239722460582742	0.0393900499735033	0.000127975895709608	0.00158577911608195	0.0109582910469086	0.0565875772809772
2.25	0.0032	0.011474	0.024294	0.04032	0.00318975999996574	0.0228163473239243	0.0722918015633891	0.159654297598491	0.00315296368793767	0.0112982707732034	0.0239832547445611	0.0394185217247434	0.000127977538381001	0.00158588839434427	0.0109599408189584	0.0566109589909252
2.26	0.003201	0.011476	0.024306	0.040344	0.00319075359896853	0.0228203014242334	0.0723272183651819	0.15974836166413	0.00315377982677705	0.0113029185164943	0.02399483862856	0.0394370323484532	0.000127978878477142	0.00158598781635075	0.0109614215620877	0.0566198886181059
2.27	0.003203	0.011482	0.024321	0.040372	0.00319274079095061	0.0228321636764169	0.0723714889574104	0.159858101614999	0.00315454761109449	0.0113071990934856	0.0240082983838847	0.039469312286055	0.000127980056665438	0.00158608629672103	0.0109635133569241	0.0566438400831644
2.28	0.003205	0.011486	0.024333	0.0404	0.00319472797503727	0.0228400718038407	0.0724069051116249	0.159967840000948	0.00315538521802685	0.0113121204845321	0.0240189318184657	0.0394927001866889	0.00012798165859778	0.00158620931584625	0.0109647589942529	0.0566592417953608
2.29	0.003205	0.011494	0.024345	0.04042	0.00319472797503727	0.0228558879642036	0.0724423209747457	0.160046223600345	0.00315606848354	0.0113169328786653	0.0240271341268143	0.0395172729600936	0.000127982415800349	0.00158632881963293	0.0109658164080856	0.0566765331991969
2.3	0.003207	0.011504	0.024354	0.04044	0.00319671515096819	0.0228756579837566	0.0724688826836119	0.160124606396393	0.00315671507357978	0.0113213398169524	0.0240384331540011	0.0395422610555247	0.00012798306463628	0.00158642423236876	0.0109673106909671	0.0566947578770432
2.31	0.003208	0.011506	0.024369	0.040456	0.00319770873603332	0.0228796119634554	0.0725131518402716	0.160187312065141	0.00315737001985023	0.0113256422861617	0.0240493563165735	0.0395686227288409	0.000127983676599536	0.00158651989136194	0.0109689961330067	0.056713991308917
2.32	0.003208	0.011508	0.024381	0.04048	0.00319770873603332	0.0228835659358822	0.0725485668405963	0.160281369602635	0.00315804649646363	0.0113299487529806	0.0240595947877331	0.0395944808825036	0.00012798391214641	0.00158659823027731	0.010970384849466	0.0567306671430451
2.33	0.003208	0.011508	0.02439	0.040492	0.00319770873603332	0.0228835659358822	0.0725751278999469	0.16032839793737	0.00315884683412666	0.011334045200722	0.0240718821938838	0.0396125498449401	0.00012798518712429	0.00158668934502927	0.0109722166989341	0.0567423407197818
2.34	0.003211	0.011512	0.024405	0.040508	0.00320068947893847	0.0228914738557764	0.0726193959757639	0.160391101933514	0.00315950761014896	0.0113380235932897	0.0240850672394526	0.0396402556793218	0.000127985570270355	0.00158677974815805	0.0109742171215262	0.0567623651631262
2.35	0.003212	0.011514	0.024417	0.04052	0.00320168305606406	0.0228954278045612	0.0726548101095513	0.160438129600192	0.00316019485178707	0.0113414481365856	0.0240970349303995	0.0396678409856586	0.000127986089251175	0.00158683925693334	0.0109758598322894	0.0567816381445909
2.36	0.003212	0.01152	0.024435	0.040548	0.00320168305606406	0.0229072896000622	0.0727079307740979	0.160547859695653	0.00316092929373097	0.0113444331478837	0.0241049692087173	0.0396810390481649	0.00012798686936337	0.00158688312261283	0.0109768388776112	0.0567890570796794
2.37	0.003212	0.011522	0.024441	0.040564	0.00320168305606406	0.0229112435156374	0.0727256375177178	0.160610561901915	0.00316154166103201	0.0113477595283897	0.0241144867458091	0.0397004420863611	0.000127987594821533	0.00158695047795268	0.0109782059994242	0.0568011617426033
2.38	0.003212	0.011526	0.02445	0.04058	0.00320168305606406	0.0229191513240033	0.0727521975001289	0.160673263601668	0.00316218052957872	0.0113516721362892	0.0241244025078618	0.0397192042716318	0.000127987938974797	0.00158701587488425	0.010979249162908	0.0568133174786271
2.39	0.003214	0.011532	0.024462	0.0406	0.00320367020404843	0.0229310129763905	0.0727876105556331	0.160751639999748	0.0031628585388633	0.0113553008832203	0.0241346025632443	0.0397412211110682	0.000127988177724031	0.00158709247830051	0.0109806808719314	0.0568277036290303
2.4	0.003217	0.01154	0.024471	0.04064	0.00320665091096357	0.0229468284001468	0.0728141701594762	0.160908390398568	0.00316349086004289	0.0113592374337274	0.0241434520348219	0.0397577372367161	0.000127988772732625	0.00158717939024956	0.0109816666562092	0.05683554008037
2.41	0.003219	0.011542	0.024474	0.040652	0.00320863803893828	0.0229507822357518	0.0728230233259679	0.16095541489891	0.00316412088947521	0.011362884086023	0.0241536484522358	0.0397771590417355	0.000127989005743198	0.00158725067885868	0.010982983844003	0.0568475327826993
2.42	0.00322	0.011544	0.024483	0.04068	0.00320963160001487	0.0229547360644266	0.0728495827109931	0.161065137597815	0.00316463280017051	0.0113656409507809	0.0241611559215467	0.0397988640667505	0.000127989237987852	0.00158729524202574	0.0109838459140334	0.056862086884281
2.43	0.003221	0.011548	0.024489	0.040692	0.00321062515904785	0.0229626436960251	0.0728672888790353	0.161112161134032	0.00316527909434749	0.0113690206381831	0.0241707548788068	0.0398151320324548	0.000127989725609484	0.00158735787934514	0.0109851380575713	0.056871883158935
2.44	0.003221	0.01155	0.024492	0.040712	0.00321062515904785	0.0229665975000624	0.0728761419369734	0.161190533057395	0.00316582434725533	0.0113719388719241	0.0241778428282367	0.0398283512217714	0.000127989916156173	0.00158739958417284	0.0109858427828032	0.0568781824174209
2.45	0.003222	0.011556	0.024501	0.040724	0.00321161871602526	0.0229784588641461	0.0729027009972137	0.161237555824418	0.0031664120241263	0.011375606944486	0.0241869388895433	0.0398496624416054	0.000127990269144475	0.00158747493356937	0.0109871177630641	0.0568906944620929
2.46	0.003223	0.011558	0.024507	0.040736	0.0032126122710432	0.022982412635961	0.072920406950262	0.161284578304238	0.00316697112538576	0.0113793339968707	0.0241970248692941	0.0398638341445076	0.000127990354781199	0.00158754506817878	0.010988266955883	0.0568982301873795
2.47	0.003223	0.011562	0.024513	0.04076	0.0032126122710432	0.0229903201560322	0.072938112832138	0.161378622400224	0.00316744503790084	0.011382249285392	0.0242073464507969	0.0398830050642506	0.000127990413082686	0.00158759054926998	0.0109896047488398	0.0569074951773298
2.48	0.003225	0.01157	0.024525	0.04078	0.00321459937492428	0.0230061351004216	0.0729735243734285	0.161456991601927	0.0031678950617741	0.0113857786797008	0.024216208527589	0.0399014208351129	0.00012799018269606	0.00158765041229316	0.0109905557372533	0.0569184607653473
2.49	0.003226	0.01157	0.024528	0.040788	0.00321559292396139	0.0230061351004216	0.072982377216992	0.1614883390598	0.00316848854166559	0.011389131734735	0.0242247337489479	0.0399243469810263	0.000127990577312702	0.00158770101236378	0.0109914793402167	0.056932151442153
2.5	0.003226	0.011572	0.024534	0.040796	0.00321559292396139	0.0230100888160867	0.0730000828440187	0.161519686383377	0.00316897307013594	0.0113926555708803	0.0242336223583429	0.0399370479505753	0.000127990484047112	0.00158776029182057	0.0109925515817966	0.0569402132790148
2.51	0.003226	0.011572	0.024537	0.0408	0.00321559292396139	0.0230100888160867	0.0730089356313751	0.161535360002848	0.00316949938477334	0.0113954337687012	0.0242414769510723	0.0399521839136514	0.000127990610733971	0.00158779453464617	0.0109934809889835	0.0569491251703043
2.52	0.003226	0.011578	0.024552	0.040824	0.00321559292396139	0.0230219499164534	0.0730531992965666	0.161629401027503	0.00317001357717768	0.011398485241682	0.0242504318886004	0.0399711475136226	0.000127990713033002	0.0015878437056756	0.0109947118504608	0.0569603732077341
2.53	0.003226	0.01158	0.024558	0.040832	0.00321559292396139	0.0230259036005412	0.0730709046370653	0.161660747772699	0.00317047907306264	0.0114015373570119	0.0242568626406364	0.0399797539678314	0.000127990832906839	0.00158789242556325	0.0109952306528228	0.0569638183459133
2.54	0.003226	0.011586	0.024567	0.040848	0.00321559292396139	0.0230377646041252	0.0730974625109297	0.16172344089718	0.00317104124558531	0.0114046421228414	0.0242642013147436	0.0399963346033567	0.000127990955537431	0.00158793227097455	0.0109959952143732	0.056972988468169
2.55	0.003227	0.011588	0.024573	0.040864	0.00321658647094229	0.0230417182559924	0.073115167670353	0.161786133505979	0.00317144751985458	0.0114071412388154	0.0242723847239113	0.0400079416605393	0.000127990859846385	0.00158796595584744	0.0109968848990763	0.0569773907110332
2.56	0.003227	0.011592	0.024582	0.040884	0.00321658647094229	0.0230496255357434	0.0731417252770364	0.161864498543371	0.00317187884415793	0.0114095931744091	0.0242781300800287	0.0400167664255041	0.000127990903346083	0.0015879962364944	0.0109974159548803	0.0569812609341956
2.57	0.003227	0.011594	0.024591	0.040912	0.00321658647094229	0.0230535791638425	0.0731682827176157	0.161974208255429	0.00317228617402641	0.0114122710509385	0.0242859656121696	0.0400273973384253	0.000127990657239171	0.00158802473768322	0.0109982475342485	0.0569860990915002
2.58	0.003227	0.011596	0.024591	0.040916	0.00321658647094229	0.0230575327843285	0.0731682827176157	0.161989880947969	0.00317272367827823	0.0114148412490966	0.0242926196014925	0.040037411810775	0.000127990545371053	0.00158806273035173	0.0109989576978726	0.0569914761791461
2.59	0.003228	0.011598	0.024597	0.040924	0.0032175800159646	0.0230614863962186	0.0731859875899149	0.16202122622781	0.00317311861697861	0.0114172867702159	0.0242994238991234	0.0400549873153591	0.000127990332435052	0.00158809494506595	0.0109996360689791	0.057000742081761
2.6	0.003228	0.011602	0.024603	0.040944	0.0032175800159646	0.0230693935962401	0.0732036923900084	0.162099588863149	0.00317365230862639	0.0114201415959542	0.0243061950942022	0.0400678775730976	0.000127990455198069	0.00158813285772133	0.0110004512865829	0.0570084499276958
2.61	0.003228	0.011604	0.024612	0.040956	0.0032175800159646	0.0230733471835027	0.0732302494561781	0.162146606067477	0.00317409973082279	0.011422053016833	0.0243133036064971	0.0400770292350099	0.000127990309143644	0.00158814659430634	0.0110011672843505	0.0570121203478122
2.62	0.003228	0.011606	0.024612	0.040968	0.0032175800159646	0.0230773007638073	0.0732302494561781	0.162193622974806	0.00317446330654614	0.0114249715242793	0.0243195637648055	0.0400902078827021	0.000127990048679064	0.00158817836677823	0.0110017125391659	0.0570185242802208
2.63	0.003228	0.011606	0.024612	0.040972	0.0032175800159646	0.0230773007638073	0.0732302494561781	0.162209295213307	0.00317489512064373	0.0114280172088336	0.024325989876602	0.0401068428024014	0.000127990143818423	0.00158822442958891	0.0110022899221344	0.0570266795352801
2.64	0.003229	0.011608	0.024624	0.040996	0.00321857355893097	0.0230812543357394	0.0732656586231214	0.162303327988264	0.00317525627164267	0.0114300500049154	0.0243342731417827	0.0401146722890764	0.000127989771649543	0.00158825543531691	0.0110031963142398	0.0570297072138136
2.65	0.003229	0.011608	0.024627	0.041	0.00321857355893097	0.0230812543357394	0.0732745108707281	0.162318999997013	0.00317562032041929	0.0114321321016928	0.0243422026807893	0.0401263599277767	0.000127989616481672	0.00158827758510993	0.0110040311984425	0.0570360404391786
2.66	0.003229	0.011608	0.024627	0.041004	0.00321857355893097	0.0230812543357394	0.0732745108707281	0.162334671982671	0.00317606505544971	0.0114342145312284	0.0243463994167604	0.0401326886892169	0.000127989498645373	0.00158829617225223	0.0110043663568213	0.0570383620776921
2.67	0.003229	0.01161	0.024633	0.041016	0.00321857355893097	0.0230852078998727	0.0732922153115644	0.162381687744879	0.00317646166237518	0.0114364948507459	0.0243515450768239	0.0401419621670464	0.000127989395756997	0.00158832066627409	0.0110047646256781	0.0570425604941459
2.68	0.003229	0.01161	0.024636	0.041028	0.00321857355893097	0.0230852078998727	0.0733010675042426	0.162428703213956	0.00317691337679795	0.011438666485878	0.0243562367931874	0.0401579440201848	0.000127988962715208	0.00158834192769833	0.0110051555250172	0.057051508445618
2.69	0.003229	0.011612	0.024642	0.041032	0.00321857355893097	0.0230891614565813	0.0733187718355099	0.162444374975714	0.00317724882131153	0.0114409689253127	0.024361338557832	0.0401669997758951	0.000127988492704467	0.00158836623364353	0.0110055553752168	0.0570552118230093
2.7	0.003229	0.011614	0.024645	0.041048	0.00321857355893097	0.0230931150038422	0.0733276239743903	0.162507061696511	0.00317764592384996	0.0114429826704252	0.024366214099234	0.0401728152867601	0.000127988322976688	0.00158838408363148	0.0110059587794897	0.0570575404047117
2.71	0.003229	0.011618	0.024651	0.041052	0.00321857355893097	0.0231010220754762	0.0733453281977343	0.162522733295163	0.00317800643384752	0.0114448517099722	0.0243706397375425	0.0401852970693445	0.000127987992283636	0.00158839936669582	0.0110063071465055	0.0570632985940198
2.72	0.003229	0.011622	0.024654	0.041056	0.00321857355893097	0.0231089291163458	0.0733541802851064	0.16253840486564	0.00317834476805157	0.0114470779241918	0.0243760437633725	0.0401974672914131	0.000127987503153134	0.00158842119052356	0.011006784208465	0.0570695281009087
2.73	0.00323	0.011626	0.024657	0.04108	0.00321956710001575	0.0231168361238428	0.0733630323502095	0.162632433600459	0.00317866478817884	0.0114488883380041	0.0243805833100729	0.0402089978680525	0.000127987254580474	0.00158843622672339	0.0110071549677948	0.0570755460051868
2.74	0.00323	0.01163	0.024663	0.041088	0.00321956710001575	0.0231247431003203	0.0733807364297121	0.162663776253883	0.00317896175461707	0.0114506223880044	0.024387207593776	0.0402168069144751	0.000127986779973938	0.00158845404602837	0.0110077397545456	0.0570787024311267
2.75	0.003231	0.011632	0.024669	0.041104	0.00322056063903878	0.0231286965760304	0.0733984404387438	0.162726461183925	0.00317935812560287	0.0114523492387867	0.0243917742572528	0.0402260183257598	0.000127986471242949	0.00158846836564235	0.0110081292425362	0.0570824639093869
2.76	0.003233	0.011634	0.024675	0.041132	0.0032225477110495	0.0231326500441972	0.0734161443755193	0.162836158576038	0.00317966788257231	0.0114542361386495	0.0243953062441742	0.0402329017306516	0.000127986103038834	0.0015884866710272	0.0110083133491085	0.0570849348659194
2.77	0.003233	0.011634	0.024675	0.041136	0.0032225477110495	0.0231326500441972	0.0734161443755193	0.162851829506319	0.00317999293044183	0.0114559774176412	0.0243997916745997	0.0402426657296637	0.000127985617936967	0.00158850569648531	0.0110086272354365	0.0570896756943453
2.78	0.003234	0.011638	0.024678	0.041144	0.00322354124403448	0.0231405569556589	0.0734249963153271	0.16288317126198	0.00318030889508115	0.0114576792905622	0.0244049593063105	0.0402520157510664	0.000127985149149356	0.00158851603566899	0.0110090689855565	0.0570930914252148
2.79	0.003234	0.01164	0.024693	0.041156	0.00322354124403448	0.0231445104001946	0.0734692557499477	0.162930183661932	0.00318067514502955	0.0114596244881158	0.0244084804811842	0.0402614957168781	0.000127984913520161	0.00158853317309407	0.0110092904517062	0.0570965321380265
2.8	0.003234	0.011642	0.024699	0.041168	0.00322354124403448	0.0231484638357895	0.0734869594002164	0.16297719577524	0.0031809839955115	0.0114609615587672	0.0244128260381722	0.0402654683340535	0.000127984444316509	0.00158853608759447	0.0110096360533454	0.0570981257735715
2.81	0.003234	0.011644	0.024705	0.041176	0.00322354124403448	0.0231524172641361	0.0735046629751321	0.163008537025063	0.00318126047005798	0.0114626992419861	0.0244181486888307	0.0402747023597026	0.000127983966812368	0.00158854894221912	0.0110100201469381	0.0571016459057054
2.82	0.003236	0.01165	0.024714	0.041192	0.00322552830398726	0.0231642775000202	0.0735312182040714	0.163071219137402	0.00318147261039932	0.0114641995023974	0.0244222402456406	0.0402814216162468	0.00012798364054082	0.00158855798654938	0.0110103234761711	0.0571042924114703
2.83	0.003236	0.01165	0.024714	0.041192	0.00322552830398726	0.0231642775000202	0.0735312182040714	0.163071219137402	0.00318177763652581	0.0114660466901359	0.0244265632249526	0.040292657439398	0.00012798323349909	0.00158857201479042	0.0110107153032785	0.05710888068969
2.84	0.003237	0.011654	0.02472	0.041204	0.00322652183097279	0.0231721842839593	0.0735489216011758	0.16311823038697	0.00318213039893244	0.0114675575618884	0.0244300462199233	0.0403024085314058	0.000127982908567455	0.00158857828598101	0.0110109739783415	0.0571132020570713
2.85	0.003237	0.011654	0.02472	0.041208	0.00322652183097279	0.0231721842839593	0.0735489216011758	0.163133900734547	0.00318240231404903	0.0114689903952058	0.024434845724949	0.0403077786911131	0.000127982475620832	0.00158858501537924	0.0110113801605816	0.0571151101587131
2.86	0.003237	0.011654	0.024723	0.041228	0.00322652183097279	0.0231721842839593	0.07355777327122	0.163212252015429	0.00318263478300453	0.0114704025180693	0.0244381624763804	0.0403173878401131	0.000127982056983853	0.00158858931264587	0.0110116388373161	0.057119107074729
2.87	0.003237	0.011656	0.024729	0.041236	0.00322652183097279	0.0231761376643488	0.0735754765603757	0.163243592305488	0.00318289937308697	0.0114717976315711	0.0244414046110196	0.0403252236960637	0.000127981494709911	0.00158859355028845	0.0110118416881584	0.0571217856579425
2.88	0.003237	0.011656	0.024744	0.041252	0.00322652183097279	0.0231761376643488	0.0736197344651372	0.163306272498779	0.00318309516369203	0.0114733607204488	0.0244450736461641	0.0403322137061787	0.000127981199519248	0.00158860140868947	0.011012073722511	0.0571246036282166
2.89	0.003237	0.01166	0.024759	0.041268	0.00322652183097279	0.0231840444005308	0.0736639919189755	0.163368952176519	0.00318340855660473	0.0114750566495529	0.0244491144886951	0.0403381745913652	0.000127980737079861	0.00158861024836641	0.0110123782014872	0.0571271809250047
2.9	0.003238	0.01166	0.024762	0.041272	0.00322751535600761	0.0231840444005308	0.0736728433549688	0.163384622017505	0.00318365719037583	0.0114762442145101	0.0244529320272264	0.0403452707049365	0.000127980218399016	0.00158861366098816	0.0110126221181152	0.057129958453874
2.91	0.003239	0.011666	0.024771	0.04128	0.00322850887897729	0.0231959044443003	0.0736993975586055	0.163415961600732	0.00318390260337453	0.0114776313313692	0.0244569725904438	0.0403541466160722	0.00012797969900966	0.00158861966681173	0.0110129422849583	0.0571338530664878
2.92	0.00324	0.011666	0.024774	0.041292	0.00322950240006975	0.0231959044443003	0.0737082489255293	0.163462970734918	0.00318410339280529	0.0114789905271204	0.0244595980564242	0.0403607656586784	0.000127979254008921	0.00158862375677997	0.0110131393805226	0.0571363775105351
2.93	0.003241	0.011668	0.024777	0.0413	0.00323049591895662	0.0231998577762954	0.0737171002701274	0.163494309998213	0.00318433030714683	0.0114803426206643	0.024462844304132	0.0403703131286689	0.000127979014013041	0.00158862828591652	0.0110133540927719	0.0571410463028927
2.94	0.003241	0.011668	0.024783	0.041304	0.00323049591895662	0.0231998577762954	0.0737348029110777	0.163509979582024	0.00318446112063223	0.0114811423460688	0.0244656024633185	0.0403779346520555	0.000127978685945453	0.00158862943334353	0.0110135755329127	0.0571441613870091
2.95	0.003241	0.011668	0.024783	0.041316	0.00323049591895662	0.0231998577762954	0.0737348029110777	0.163556988147957	0.00318466822530727	0.011482433373327	0.0244682473742262	0.0403826923078782	0.00012797826709638	0.00158863685648512	0.0110137144304429	0.0571455207456793
2.96	0.003241	0.011668	0.024795	0.041332	0.00323049591895662	0.0231998577762954	0.0737702079760927	0.163619665776465	0.00318490460317901	0.0114837611895752	0.0244716759179807	0.0403879385334108	0.000127977778404243	0.00158863792918498	0.0110139094965812	0.0571471016428236
2.97	0.003241	0.011668	0.024795	0.041336	0.00323049591895662	0.0231998577762954	0.0737702079760927	0.163635335107467	0.00318512044874336	0.0114849076205751	0.0244760954142432	0.0403956718042369	0.000127977318505575	0.00158863753156121	0.0110142381567816	0.0571494933985673
2.98	0.003241	0.011668	0.024801	0.041348	0.00323049591895662	0.0231998577762954	0.073787910399409	0.163682342899251	0.00318541306494114	0.0114860392231215	0.0244785168314621	0.0404026825678458	0.000127976774642325	0.00158863678927349	0.0110143912876862	0.0571518946288896
2.99	0.003241	0.011668	0.02481	0.04136	0.00323049591895662	0.0231998577762954	0.0738144638993587	0.163729350399879	0.00318564127303708	0.0114875980403809	0.0244827710883795	0.0404083287486293	0.000127976398408455	0.00158864198865104	0.0110146543998943	0.0571538826400727
3	0.003241	0.011672	0.024816	0.041364	0.00323049591895662	0.0232077644156096	0.0738321661442568	0.163745019501032	0.0031858281517648	0.0114882652418033	0.0244849148308154	0.0404138391484126	0.000127975970100687	0.00158864188773908	0.0110147420464345	0.057155934964439
3.01	0.003241	0.011672	0.024816	0.041376	0.00323049591895662	0.0232077644156096	0.0738321661442568	0.163792026624436	0.00318608087303412	0.0114892596022737	0.0244871159977398	0.0404215638260471	0.000127975553922806	0.00158863951629213	0.0110148380085529	0.0571591031417633
3.02	0.003241	0.011672	0.024816	0.041384	0.00323049591895662	0.0232077644156096	0.0738321661442568	0.163823364541215	0.0031862422106456	0.0114900743741213	0.0244896654175016	0.0404241766620833	0.00012797519148111	0.00158863989478935	0.011014950297426	0.0571597406378207
3.03	0.003242	0.011676	0.024819	0.041392	0.0032314894360361	0.0232156710243006	0.0738410172388003	0.163854702333647	0.00318639690987285	0.0114911158509777	0.0244923792138695	0.0404292399213248	0.000127974821727653	0.00158864208783512	0.0110151043474597	0.0571613512556204
3.04	0.003242	0.011676	0.024822	0.0414	0.0032314894360361	0.0232156710243006	0.0738498683167789	0.163886039997325	0.00318660036722572	0.0114920971957521	0.0244947430500795	0.0404334672080137	0.000127974415622017	0.00158864543514252	0.0110152380351333	0.0571624699945576
3.05	0.003242	0.01168	0.024828	0.041408	0.0032314894360361	0.0232235776005056	0.0738675704157634	0.163917377537148	0.00318677175496692	0.0114930585899197	0.0244978576837782	0.0404392976925577	0.000127974076019053	0.00158864525092084	0.0110154052923996	0.0571641149673602
3.06	0.003242	0.011682	0.024834	0.041416	0.0032314894360361	0.0232275308756493	0.0738852724446139	0.16394871494838	0.00318695201372495	0.0114940121565029	0.0244999544683974	0.0404425044843933	0.000127973648916021	0.00158864709934396	0.0110155107346038	0.0571650516791312
3.07	0.003242	0.011684	0.024837	0.04142	0.0032314894360361	0.0232314841445438	0.0738941234306182	0.163964383600899	0.00318714273197619	0.0114949017446076	0.0245035059832508	0.0404481451110627	0.000127973312455932	0.00158865017457599	0.0110157550116079	0.0571669137308205
3.08	0.003242	0.011684	0.024837	0.04142	0.0032314894360361	0.0232314841445438	0.0738941234306182	0.163964383600899	0.00318732837419596	0.0114959613003013	0.0245060285262857	0.0404561985801452	0.000127972931988563	0.00158864997491725	0.0110158573094594	0.057169764393401
3.09	0.003242	0.011686	0.02484	0.041428	0.0032314894360361	0.0232354374043417	0.0739029743999686	0.163995720815114	0.00318750419742832	0.0114971026294075	0.0245085283881242	0.0404623465332477	0.00012797252281916	0.00158865178661923	0.0110159933020562	0.0571718907732294
3.1	0.003242	0.011686	0.02484	0.041428	0.0032314894360361	0.0232354374043417	0.0739029743999686	0.163995720815114	0.00318766458434624	0.0114981049596677	0.0245112636273503	0.0404692036540045	0.000127972134199607	0.00158865338108316	0.0110161402233465	0.0571747891177928
3.11	0.003242	0.011686	0.024843	0.04144	0.0032314894360361	0.0232354374043417	0.0739118253516535	0.164042726400614	0.0031878586383134	0.0114991114738099	0.0245141706583742	0.0404741472281447	0.000127971684974161	0.00158865513642642	0.0110163145716219	0.0571761761927513
3.12	0.003242	0.011686	0.024849	0.041444	0.0032314894360361	0.0232354374043417	0.0739295272006065	0.164058394861895	0.00318801565538318	0.0115000254266378	0.0245172916630675	0.0404806866178473	0.000127971288749827	0.00158865321216429	0.0110164729436558	0.0571781449453002
3.13	0.003242	0.011686	0.024849	0.041448	0.0032314894360361	0.0232354374043417	0.0739295272006065	0.164074063295951	0.00318818058791049	0.0115008907626359	0.0245204795348044	0.0404868672988039	0.00012797090099486	0.0015886524440656	0.011016640641667	0.0571800701557286
3.14	0.003242	0.011686	0.024849	0.041448	0.0032314894360361	0.0232354374043417	0.0739295272006065	0.164074063295951	0.00318837188302946	0.0115016776379686	0.0245221364691342	0.0404928689373892	0.000127970411855736	0.00158865020884882	0.0110167206549449	0.0571821940706514
3.15	0.003243	0.011686	0.024849	0.041452	0.00323248295096603	0.0232354374043417	0.0739295272006065	0.164089731694674	0.00318856270583689	0.0115024023297242	0.0245243756394265	0.0404983484133044	0.00012796996032342	0.0015886492472657	0.0110168219576273	0.0571838798484392
3.16	0.003243	0.011686	0.024852	0.041456	0.00323248295096603	0.0232354374043417	0.0739383780953764	0.164105400061692	0.00318873668765304	0.0115031479447582	0.0245274156181279	0.0405039977212427	0.000127969559506914	0.00158864763617219	0.0110169962316296	0.0571857747785319
3.17	0.003243	0.011686	0.024858	0.04146	0.00323248295096603	0.0232354374043417	0.0739560798363123	0.16412106839875	0.00318889029830201	0.0115037918542125	0.0245299206540915	0.0405089007497005	0.000127969147009951	0.0015886461800411	0.0110171437852626	0.0571872500059724
3.18	0.003244	0.011688	0.024861	0.041464	0.00323347646395727	0.0232393906563686	0.0739649306794417	0.164136736703121	0.00318905349810466	0.011504738694828	0.0245312617006404	0.0405122991943301	0.000127968750120091	0.00158864689634327	0.0110171860689297	0.057188157259094
3.19	0.003244	0.011688	0.024861	0.041464	0.00323347646395727	0.0232393906563686	0.0739649306794417	0.164136736703121	0.00318917848494717	0.0115056160243544	0.0245337033684359	0.0405165172182059	0.000127968406657786	0.00158864641513991	0.0110172807973265	0.0571892255831473
3.2	0.003244	0.01169	0.024864	0.041464	0.00323347646395727	0.0232433438999768	0.0739737815040926	0.164136736703121	0.00318932469515962	0.0115064111454853	0.0245355128623857	0.0405212071015508	0.000127968023945958	0.00158864619532596	0.0110173611707436	0.0571907277818786
3.21	0.003244	0.01169	0.024867	0.041472	0.00323347646395727	0.0232433438999768	0.073982632310746	0.164168073215943	0.00318943052076862	0.0115070085511421	0.0245375226622309	0.0405273543921625	0.000127967711320925	0.00158864573356126	0.0110174295171997	0.0571925326819378
3.22	0.003244	0.01169	0.024867	0.041472	0.00323347646395727	0.0232433438999768	0.073982632310746	0.164168073215943	0.00318958661177239	0.0115077413432687	0.0245391917487363	0.0405314488045064	0.000127967344474145	0.00158864361973404	0.0110174798579475	0.0571936287281409
3.23	0.003244	0.01169	0.024873	0.041484	0.00323347646395727	0.0232433438999768	0.0740003338707675	0.164215077741941	0.00318972895301161	0.0115084349712467	0.0245414174780401	0.0405384092654697	0.000127966992408022	0.00158864233775978	0.0110175586656997	0.0571959994045205
3.24	0.003244	0.01169	0.024873	0.041492	0.00323347646395727	0.0232433438999768	0.0740003338707675	0.164246413934919	0.00318987337233399	0.0115091324935857	0.024543338958722	0.0405438902845525	0.000127966570983978	0.00158863869341902	0.0110176483217416	0.0571975895982667
3.25	0.003244	0.01169	0.024873	0.041496	0.00323347646395727	0.0232433438999768	0.0740003338707675	0.164262081986326	0.00318997877247962	0.0115097598517994	0.0245458697327354	0.040545342022129	0.000127966291057055	0.00158863767957649	0.0110178046774581	0.0571977104572456
3.26	0.003244	0.01169	0.024876	0.041504	0.00323347646395727	0.0232433438999768	0.0740091846250981	0.164293417983688	0.00319008640418292	0.0115105032624118	0.0245479076981809	0.0405484952518895	0.000127965944234305	0.00158863587814052	0.0110178969122591	0.0571988800031015
3.27	0.003244	0.011694	0.024885	0.041516	0.00323347646395727	0.0232512503640498	0.0740357367766038	0.164340421745368	0.0031902065706718	0.0115113589101271	0.0245496188976707	0.0405498225704847	0.000127965568706549	0.00158863431092514	0.0110179477580515	0.0571990390123792
3.28	0.003244	0.011696	0.024888	0.041524	0.00323347646395727	0.0232552035844969	0.0740445874570228	0.164371757427256	0.00319036911762329	0.0115122176126566	0.0245517973026276	0.0405527512488134	0.000127965142536433	0.00158863215562103	0.0110180251819909	0.0571996105339798
3.29	0.003244	0.011696	0.024888	0.041532	0.00323347646395727	0.0232552035844969	0.0740445874570228	0.164403092974643	0.00319048175641978	0.0115127946928598	0.0245532750863393	0.0405549073547977	0.000127964802739715	0.00158863064993265	0.0110180735452935	0.0572000075661352
3.3	0.003244	0.011696	0.024888	0.041536	0.00323347646395727	0.0232552035844969	0.0740445874570228	0.164418760706532	0.00319060983269426	0.0115134794910466	0.0245552127808811	0.0405596883978388	0.000127964417144765	0.00158862753338818	0.011018134844328	0.0572010801600504
3.31	0.003245	0.011698	0.024891	0.041544	0.00323446997503737	0.0232591567954962	0.0740534381199818	0.164450096064109	0.00319073353410364	0.0115141443409123	0.0245569522720265	0.0405648312922688	0.000127964020140824	0.00158862461087665	0.0110181833603979	0.0572023707563026
3.32	0.003245	0.011698	0.024891	0.041544	0.00323446997503737	0.0232591567954962	0.0740534381199818	0.164450096064109	0.00319082883870148	0.0115149226025048	0.0245584953728179	0.0405682139271113	0.000127963690138947	0.00158862265187701	0.0110182391780357	0.0572032419542797
3.33	0.003246	0.011702	0.024894	0.041556	0.00323546348401801	0.0232670631958179	0.074062288764736	0.164497098860456	0.00319095293865152	0.0115156873756481	0.0245604016190871	0.0405715299189428	0.000127963346501968	0.00158862081421466	0.0110183066453864	0.0572040017455261
3.34	0.003246	0.011702	0.024894	0.04156	0.00323546348401801	0.0232670631958179	0.074062288764736	0.164512766400779	0.00319109827973173	0.0115162755807937	0.0245615724459003	0.0405767449754153	0.00012796292512011	0.00158861771148583	0.0110183337599286	0.0572053088071266
3.35	0.003246	0.011704	0.024897	0.041568	0.00323546348401801	0.0232710163842201	0.0740711393904199	0.164544101376875	0.00319122413550643	0.0115168825903518	0.0245629098312487	0.0405787926134106	0.000127962583734345	0.00158861548636421	0.0110183831872999	0.0572058392287017
3.36	0.003246	0.011706	0.024903	0.041572	0.00323546348401801	0.0232749695636511	0.0740888405901601	0.164559768815946	0.00319133976247894	0.0115175918111908	0.0245647329829363	0.0405801758233651	0.00012796223671401	0.00158861453095965	0.0110184530648431	0.0572060465203756
3.37	0.003247	0.011708	0.024906	0.041576	0.00323645699101085	0.0232789227357073	0.0740976911633826	0.164575436221898	0.00319144937865577	0.0115180818983432	0.0245663327959646	0.0405838326261357	0.000127961882296153	0.00158861190251887	0.011018500156787	0.0572071646392044
3.38	0.003247	0.011708	0.024906	0.04158	0.00323645699101085	0.0232789227357073	0.0740976911633826	0.164591103600797	0.00319154143724608	0.0115186234415101	0.0245681446115487	0.0405879524262637	0.000127961570141615	0.00158860869507209	0.0110185564476591	0.0572081936211157
3.39	0.003247	0.011708	0.024906	0.04158	0.00323645699101085	0.0232789227357073	0.0740976911633826	0.164591103600797	0.00319166316230945	0.0115190761941471	0.024569072703706	0.040590800488213	0.000127961201629608	0.0015886066800727	0.0110185857665909	0.0572089162609219
3.4	0.003247	0.01171	0.024906	0.041584	0.00323645699101085	0.0232828759002382	0.0740976911633826	0.16460677094549	0.0031917412638835	0.0115195660680696	0.0245703060844171	0.0405935290269549	0.000127960934718778	0.00158860428270138	0.0110186127891053	0.057209397585057
3.41	0.003247	0.01171	0.024906	0.041584	0.00323645699101085	0.0232828759002382	0.0740976911633826	0.16460677094549	0.0031918308704612	0.011520074164575	0.0245718226741146	0.0405957419797078	0.000127960687313204	0.00158860149991879	0.0110186804414698	0.0572098497876203
3.42	0.003247	0.011712	0.024906	0.041588	0.00323645699101085	0.0232868290560649	0.0740976911633826	0.164622438255567	0.00319192001586515	0.0115205546129571	0.0245731499003593	0.0405982777383226	0.000127960403787424	0.00158859789863037	0.0110187215561943	0.057210448938716
3.43	0.003247	0.011714	0.024906	0.041588	0.00323645699101085	0.0232907822043319	0.0740976911633826	0.164622438255567	0.00319198429913565	0.0115210071739891	0.0245741214692014	0.0406003084178107	0.000127960214444002	0.00158859512933897	0.0110187377098662	0.0572109163725541
3.44	0.003248	0.011718	0.024909	0.0416	0.00323745049605007	0.0232986884758768	0.0741065417192319	0.164669440002624	0.00319210123445606	0.0115216153111141	0.0245754877219593	0.0406030837274221	0.000127959820592875	0.0015885916141661	0.0110187442318388	0.0572115322893421
3.45	0.003248	0.011718	0.024909	0.0416	0.00323745049605007	0.0232986884758768	0.0741065417192319	0.164669440002624	0.00319219091568128	0.0115220548522256	0.0245767138640443	0.0406050412176272	0.000127959535888626	0.00158858855792773	0.0110187739073405	0.0572119438534739
3.46	0.003248	0.011718	0.024909	0.0416	0.00323745049605007	0.0232986884758768	0.0741065417192319	0.164669440002624	0.00319228654152831	0.0115225126263947	0.0245779701037643	0.0406067247835342	0.000127959215225197	0.00158858731055629	0.0110188145298941	0.057212185428463
3.47	0.003248	0.011718	0.024909	0.041604	0.00323745049605007	0.0232986884758768	0.0741065417192319	0.164685107184187	0.00319234089764459	0.0115229146357616	0.0245790087780926	0.0406080805067721	0.000127959028111024	0.00158858416745568	0.0110188375841929	0.0572124394849358
3.48	0.003248	0.011718	0.024909	0.041608	0.00323745049605007	0.0232986884758768	0.0741065417192319	0.164700774337567	0.00319242424501241	0.0115235317459072	0.0245808015480204	0.0406102083775064	0.000127958761043324	0.00158858208150578	0.0110189093572593	0.0572128146929334
3.49	0.003248	0.011718	0.024909	0.041608	0.00323745049605007	0.0232986884758768	0.0741065417192319	0.164700774337567	0.00319250752332069	0.0115239914653578	0.0245820718588164	0.040614143278592	0.000127958489634481	0.0015885784726855	0.0110189428314548	0.0572137208632098
3.5	0.003248	0.011718	0.024909	0.041608	0.00323745049605007	0.0232986884758768	0.0741065417192319	0.164700774337567	0.00319259357158909	0.0115242818874477	0.0245829195187334	0.0406161120252751	0.000127958198662814	0.00158857589416759	0.0110189444340605	0.0572139285531275
3.51	0.003248	0.011718	0.024909	0.041608	0.00323745049605007	0.0232986884758768	0.0741065417192319	0.164700774337567	0.00319264812916015	0.0115245924080378	0.0245844337664368	0.0406181930340674	0.000127958011189216	0.00158857300532555	0.0110189954384341	0.0572143626206423
3.52	0.003248	0.011718	0.024909	0.041608	0.00323745049605007	0.0232986884758768	0.0741065417192319	0.164700774337567	0.00319274283805338	0.0115249819001473	0.0245857290099677	0.0406205260386248	0.00012795771058677	0.00158857054231735	0.0110190297631188	0.0572148784359411
3.53	0.003248	0.011718	0.024909	0.041608	0.00323745049605007	0.0232986884758768	0.0741065417192319	0.164700774337567	0.00319279999202183	0.0115254470023776	0.024586269019756	0.0406225833505158	0.000127957500910355	0.00158856933373088	0.0110190328917664	0.0572153116095546
3.54	0.003248	0.011718	0.024909	0.041608	0.00323745049605007	0.0232986884758768	0.0741065417192319	0.164700774337567	0.00319288102188762	0.0115258566069411	0.0245874885938449	0.0406235600390113	0.000127957183087991	0.00158856533008613	0.0110190674056777	0.057215395184672
3.55	0.003248	0.011718	0.024909	0.041608	0.00323745049605007	0.0232986884758768	0.0741065417192319	0.164700774337567	0.00319294496070602	0.0115263726375786	0.0245885165942977	0.04062559176666	0.000127956966388992	0.00158856262499193	0.0110190802320149	0.057215810460948
3.56	0.003248	0.011718	0.024909	0.041608	0.00323745049605007	0.0232986884758768	0.0741065417192319	0.164700774337567	0.00319300831148231	0.0115268301062563	0.0245897973896167	0.0406285573669877	0.000127956710223832	0.00158855953093587	0.0110191119144963	0.0572164885189763
3.57	0.003248	0.011718	0.024912	0.041608	0.00323745049605007	0.0232986884758768	0.0741153922559622	0.164700774337567	0.00319310787556457	0.0115272338232763	0.0245907936200328	0.040630310847512	0.000127956362711789	0.00158855640659055	0.011019125401383	0.0572167138460269
3.58	0.003248	0.01172	0.024915	0.041612	0.00323745049605007	0.0233026415994993	0.0741242427744687	0.16471644145793	0.00319315819233118	0.0115275731963527	0.0245916248118592	0.0406317660803787	0.00012795613328536	0.00158855349685075	0.011019139093214	0.0572169561109771
3.59	0.003249	0.011722	0.024918	0.04162	0.00323844399902768	0.0233065947162323	0.0741330932747671	0.16474777559713	0.00319323991252647	0.0115280212023746	0.0245932396989359	0.0406342381951407	0.000127955838287728	0.00158855031131625	0.0110191872430084	0.057217451893123
3.6	0.003249	0.011724	0.024924	0.041624	0.00323844399902768	0.0233105478236546	0.0741507942246532	0.164763442621964	0.00319330410123813	0.0115283719689426	0.0245944135847399	0.0406372889440433	0.000127955608040912	0.00158854779658238	0.011019193848598	0.0572179484517162
3.61	0.003249	0.011724	0.024924	0.041632	0.00323844399902768	0.0233105478236546	0.0741507942246532	0.164794776575748	0.00319336057560152	0.0115287814343871	0.0245952974605019	0.0406385345243279	0.000127955398373959	0.00158854561808532	0.0110192033973076	0.0572181862059683
3.62	0.003249	0.011724	0.024924	0.041632	0.00323844399902768	0.0233105478236546	0.0741507942246532	0.164794776575748	0.00319342626632836	0.0115292481674431	0.0245965431009516	0.0406401691449905	0.000127955146827051	0.00158854266044443	0.0110192219533036	0.0572183590314066
3.63	0.003249	0.011724	0.024924	0.04164	0.00323844399902768	0.0233105478236546	0.0741507942246532	0.164826110399597	0.00319349811275453	0.0115295629081961	0.0245980392389189	0.0406416572826203	0.000127954905850523	0.00158854041294733	0.011019247111245	0.0572185871569773
3.64	0.003249	0.011724	0.024924	0.041644	0.00323844399902768	0.0233105478236546	0.0741507942246532	0.164841777261583	0.00319355306116208	0.0115297848589282	0.0245985795352211	0.0406435468913776	0.000127954689762869	0.00158853802932345	0.0110192534257374	0.0572187925416253
3.65	0.003249	0.011724	0.024924	0.041648	0.00323844399902768	0.0233105478236546	0.0741507942246532	0.164857444094829	0.00319362780672917	0.0115301426207527	0.0245993476608543	0.0406463766924274	0.000127954412052708	0.0015885351700831	0.0110192645948549	0.0572193781343456
3.66	0.003249	0.011724	0.024927	0.041648	0.00323844399902768	0.0233105478236546	0.0741596446701964	0.164857444094829	0.00319369083613469	0.0115305202066005	0.0246002928165121	0.0406484119255574	0.000127954171951408	0.00158853228126558	0.011019277395294	0.0572196821593491
3.67	0.003249	0.011724	0.024927	0.041648	0.00323844399902768	0.0233105478236546	0.0741596446701964	0.164857444094829	0.00319377851198831	0.0115308222302725	0.0246008797151709	0.0406505121316903	0.000127953859590345	0.00158852932011838	0.0110192820458291	0.0572200450482971
3.68	0.003249	0.011724	0.024927	0.041648	0.00323844399902768	0.0233105478236546	0.0741596446701964	0.164857444094829	0.00319385040563167	0.0115312304183355	0.0246018448819228	0.0406524248587637	0.000127953575676164	0.00158852662764901	0.0110192999155705	0.0572203808247028
3.69	0.003249	0.011724	0.024927	0.041648	0.00323844399902768	0.0233105478236546	0.0741596446701964	0.164857444094829	0.00319392188421932	0.0115315227122611	0.0246031157541616	0.0406550587876652	0.000127953306843101	0.00158852377252476	0.0110193118807944	0.0572207793450556
3.7	0.003249	0.011724	0.024927	0.041648	0.00323844399902768	0.0233105478236546	0.0741596446701964	0.164857444094829	0.00319397190674816	0.0115317653087508	0.0246038243931546	0.0406563658577802	0.000127953116135591	0.00158852174645777	0.0110193132375269	0.0572208934972818
3.71	0.003249	0.011726	0.02493	0.041652	0.00323844399902768	0.0233145009235178	0.0741684951005795	0.164873110895547	0.0031940172394544	0.0115320778301641	0.0246045283050929	0.0406582232432386	0.000127952931011231	0.00158851897860532	0.0110193181626777	0.0572211637249661
3.72	0.003249	0.011726	0.02493	0.041652	0.00323844399902768	0.0233145009235178	0.0741684951005795	0.164873110895547	0.00319407103497609	0.0115324042396091	0.0246055088232929	0.0406602744042046	0.000127952725410956	0.00158851648869028	0.0110193298446888	0.0572215036748234
3.73	0.003249	0.011726	0.024933	0.041652	0.00323844399902768	0.0233145009235178	0.07417734550968	0.164873110895547	0.00319411908134579	0.0115327223161909	0.024606337697035	0.0406610645981493	0.000127952533995536	0.00158851340316197	0.0110193280140027	0.0572215866246158
3.74	0.003249	0.011726	0.024933	0.041652	0.00323844399902768	0.0233145009235178	0.07417734550968	0.164873110895547	0.00319415341816508	0.011532980884272	0.0246069522261409	0.0406624165647576	0.000127952389734359	0.00158851068394557	0.0110193387628782	0.0572218058132204
3.75	0.003249	0.011726	0.024933	0.041652	0.00323844399902768	0.0233145009235178	0.07417734550968	0.164873110895547	0.00319420044515883	0.0115333605809822	0.0246079043943219	0.040664142968982	0.000127952195081024	0.00158850723722954	0.0110193408398625	0.0572219957365386
3.76	0.003249	0.011726	0.024933	0.041656	0.00323844399902768	0.0233145009235178	0.07417734550968	0.164888777661765	0.00319423460287819	0.0115336518944244	0.0246086427832071	0.0406655560354471	0.000127952037617336	0.00158850450154885	0.0110193423944232	0.057222205708527
3.77	0.00325	0.011728	0.024936	0.04166	0.00323943749996509	0.0233184540156113	0.0741861959028203	0.164904444399412	0.0031942724610951	0.0115339544278605	0.0246092141700847	0.0406668175209166	0.000127951890112245	0.00158850158207844	0.0110193458360436	0.0572224946309209
3.78	0.00325	0.011728	0.024939	0.041664	0.00323943749996509	0.0233184540156113	0.0741950462800623	0.164920111104088	0.00319431909439179	0.0115342242890721	0.0246099713989236	0.0406681698499424	0.000127951682562656	0.00158849907393944	0.0110193511222505	0.0572226765326798
3.79	0.00325	0.011728	0.024939	0.041664	0.00323943749996509	0.0233184540156113	0.0741950462800623	0.164920111104088	0.00319436433177602	0.011534498673184	0.0246104417625303	0.0406688813863464	0.000127951475416132	0.00158849644267455	0.0110193475099188	0.0572228000525196
3.8	0.00325	0.011728	0.024939	0.041664	0.00323943749996509	0.0233184540156113	0.0741950462800623	0.164920111104088	0.0031943940777367	0.0115347228888051	0.0246109979907731	0.0406708686932956	0.000127951342438952	0.00158849472579691	0.0110193550417451	0.0572230908837783
3.81	0.00325	0.011728	0.024939	0.041664	0.00323943749996509	0.0233184540156113	0.0741950462800623	0.164920111104088	0.0031944505258303	0.0115349703177618	0.024611695783834	0.0406723163418929	0.00012795111640702	0.00158849210362822	0.0110193595971723	0.0572233093223491
3.82	0.00325	0.011728	0.024939	0.041664	0.00323943749996509	0.0233184540156113	0.0741950462800623	0.164920111104088	0.00319450145881026	0.011535199900195	0.024612121650829	0.0406731771521414	0.000127950909942463	0.00158848922432755	0.0110193564254503	0.0572233967594303
3.83	0.00325	0.011728	0.024939	0.041664	0.00323943749996509	0.0233184540156113	0.0741950462800623	0.164920111104088	0.00319454720194075	0.0115354733249727	0.0246125349775377	0.0406739871744919	0.00012795071088859	0.00158848643083113	0.011019359938007	0.0572234531325031
3.84	0.00325	0.011728	0.024939	0.041664	0.00323943749996509	0.0233184540156113	0.0741950462800623	0.164920111104088	0.00319457601349496	0.0115357590798864	0.0246133409839523	0.0406751969296318	0.000127950574829448	0.00158848408051126	0.0110193647114323	0.0572236737723912
3.85	0.00325	0.011728	0.024939	0.041664	0.00323943749996509	0.0233184540156113	0.0741950462800623	0.164920111104088	0.00319460884468782	0.0115360127070263	0.0246139993322894	0.0406765197097491	0.00012795044248823	0.00158848203485837	0.0110193720875694	0.0572239158604204
3.86	0.00325	0.011728	0.024939	0.041664	0.00323943749996509	0.0233184540156113	0.0741950462800623	0.164920111104088	0.00319464520004391	0.011536227694534	0.0246148395988944	0.040677488946383	0.000127950288344782	0.0015884801486193	0.0110193750339363	0.0572240409720185
3.87	0.00325	0.011728	0.024939	0.041664	0.00323943749996509	0.0233184540156113	0.0741950462800623	0.164920111104088	0.00319468384706279	0.0115365737269887	0.0246154773622924	0.04067866879443	0.000127950132152725	0.00158847725145834	0.0110193806899049	0.0572242262899982
3.88	0.00325	0.011728	0.024942	0.041668	0.00323943749996509	0.0233184540156113	0.0742038966358534	0.164935777774829	0.0031947316632372	0.0115367275938045	0.0246161223125023	0.0406796436095847	0.000127949940217035	0.00158847503177024	0.011019388623569	0.0572243221622069
3.89	0.00325	0.011728	0.024942	0.041672	0.00323943749996509	0.0233184540156113	0.0742038966358534	0.164951444418172	0.00319475620357628	0.0115369493141727	0.0246167630705383	0.0406800571395654	0.000127949820498443	0.00158847263717727	0.0110193892635279	0.0572243270914364
3.9	0.00325	0.011728	0.024942	0.041672	0.00323943749996509	0.0233184540156113	0.0742038966358534	0.164951444418172	0.00319479644794695	0.0115372379329438	0.0246175904240842	0.0406817199045974	0.000127949637669665	0.00158846942649938	0.0110193946547781	0.057224503116442
3.91	0.00325	0.011728	0.024942	0.041672	0.00323943749996509	0.0233184540156113	0.0742038966358534	0.164951444418172	0.00319483690402557	0.0115374820577963	0.0246181083195973	0.0406824952308598	0.000127949463922698	0.00158846703532233	0.0110193922585213	0.0572245629452274
3.92	0.00325	0.011728	0.024942	0.041672	0.00323943749996509	0.0233184540156113	0.0742038966358534	0.164951444418172	0.00319486403977671	0.0115376067261833	0.0246185697713565	0.0406833747722568	0.0001279493312615	0.00158846515627897	0.011019392763961	0.0572246608634085
3.93	0.00325	0.011728	0.024945	0.041676	0.00323943749996509	0.0233184540156113	0.0742127469758625	0.16496711102738	0.00319491099790018	0.0115378041971237	0.0246190554166411	0.0406838948544622	0.00012794914415698	0.00158846293082498	0.0110193974497219	0.0572247141354361
3.94	0.00325	0.011728	0.024945	0.041676	0.00323943749996509	0.0233184540156113	0.0742127469758625	0.16496711102738	0.00319494682113234	0.0115380411568502	0.0246196642730282	0.0406848330892202	0.000127948975058041	0.00158846014300939	0.0110194037507411	0.0572247775854324
3.95	0.003251	0.01173	0.024948	0.04168	0.00324043099900564	0.0233224070997319	0.0742215972952049	0.164982777597814	0.00319499327112253	0.0115382325355771	0.0246204246815223	0.0406851488838157	0.000127948771352046	0.00158845774516997	0.0110194044910461	0.0572247786693173
3.96	0.003251	0.01173	0.024951	0.041684	0.00324043099900564	0.0233224070997319	0.0742304475971541	0.164998444144416	0.00319502048945245	0.011538374427147	0.0246206388580904	0.0406852951872401	0.000127948648791888	0.00158845616907383	0.011019409582353	0.057224777809056
3.97	0.003251	0.01173	0.024951	0.041684	0.00324043099900564	0.0233224070997319	0.0742304475971541	0.164998444144416	0.00319506013510436	0.0115384948801376	0.0246210112945377	0.0406870010539088	0.000127948473443206	0.0015884545236809	0.0110194087803019	0.0572249741356921
3.98	0.003251	0.01173	0.024954	0.041692	0.00324043099900564	0.0233224070997319	0.0742392978840556	0.165029777138579	0.00319508953530857	0.0115387206494291	0.024621485827488	0.0406876580269297	0.000127948345341122	0.00158845185025289	0.0110194083234566	0.0572250398124985
3.99	0.003251	0.011732	0.024957	0.041692	0.00324043099900564	0.0233263601759996	0.0742481481500791	0.165029777138579	0.00319511597371272	0.0115388521713097	0.0246219014047325	0.0406880421726181	0.000127948215489857	0.00158845020042136	0.0110194056841848	0.0572250388788843
4	0.003251	0.011734	0.02496	0.041696	0.00324043099900564	0.023330313243886	0.0742569984005346	0.165045443584866	0.00319514527906931	0.0115390329651651	0.0246222787861163	0.0406890830965391	0.00012794808702155	0.00158844787268529	0.011019401193707	0.0572251737917905
4.01	0.003252	0.011734	0.02496	0.041696	0.00324142449592903	0.023330313243886	0.0742569984005346	0.165045443584866	0.0031951777362904	0.0115391251833684	0.0246226291097629	0.0406899542759167	0.000127947943240302	0.00158844679260124	0.0110194028759731	0.0572252301807476
4.02	0.003252	0.011734	0.024963	0.041696	0.00324142449592903	0.023330313243886	0.0742658486309281	0.165045443584866	0.00319520109282504	0.0115392862956828	0.0246228691293868	0.040690732092755	0.000127947837412154	0.00158844464221921	0.0110193981938916	0.0572253111344512
4.03	0.003252	0.011734	0.024966	0.041696	0.00324142449592903	0.023330313243886	0.0742746988447134	0.165045443584866	0.00319524129650396	0.0115394287400392	0.0246233159335215	0.0406916713173233	0.000127947657258899	0.00158844300894501	0.0110193976741395	0.0572254321116668
4.04	0.003252	0.011734	0.024969	0.0417	0.00324142449592903	0.023330313243886	0.0742835490402418	0.165061109998334	0.00319526195793678	0.0115396541473702	0.0246239658857293	0.0406920443738571	0.00012794755303363	0.00158844002147004	0.0110193981394828	0.0572254772916323
4.05	0.003252	0.011734	0.024969	0.0417	0.00324142449592903	0.023330313243886	0.0742835490402418	0.165061109998334	0.00319528541014062	0.011539822337504	0.0246243068566841	0.0406928578072473	0.000127947443746254	0.00158843806732044	0.0110193951507022	0.0572255638269101
4.06	0.003252	0.011734	0.024969	0.041704	0.00324142449592903	0.023330313243886	0.0742835490402418	0.165076776383075	0.00319532380999575	0.0115399869868861	0.0246248650066687	0.040693229323083	0.000127947264765071	0.00158843593818635	0.0110193964995071	0.0572255718765413
4.07	0.003252	0.011736	0.024972	0.041704	0.00324142449592903	0.0233342663037955	0.0742923992161289	0.165076776383075	0.00319534923969981	0.0115401291983444	0.0246255400187877	0.0406943992913762	0.000127947146478843	0.00158843398250197	0.0110193969777968	0.0572256845594767
4.08	0.003252	0.011736	0.024972	0.041704	0.00324142449592903	0.0233342663037955	0.0742923992161289	0.165076776383075	0.00319538518639176	0.0115403676970687	0.0246261566215206	0.0406946643379729	0.000127946979908966	0.00158843107678851	0.0110193954531259	0.0572256792435218
4.09	0.003252	0.011736	0.024972	0.041704	0.00324142449592903	0.0233342663037955	0.0742923992161289	0.165076776383075	0.00319540409042792	0.0115404966140063	0.0246263062965163	0.0406952293168455	0.000127946890232329	0.00158842944303574	0.0110193903560447	0.0572257200429533
4.1	0.003252	0.011736	0.024972	0.041704	0.00324142449592903	0.0233342663037955	0.0742923992161289	0.165076776383075	0.00319542554135897	0.0115405774424106	0.0246268091567926	0.0406957990021639	0.000127946793986756	0.00158842811581205	0.0110193911411234	0.0572257742580192
4.11	0.003252	0.011736	0.024972	0.041704	0.00324142449592903	0.0233342663037955	0.0742923992161289	0.165076776383075	0.00319546230279324	0.0115407018483512	0.0246271020216233	0.0406962109320457	0.000127946614544262	0.00158842642963142	0.0110193887823275	0.0572258044754924
4.12	0.003252	0.011736	0.024972	0.041704	0.00324142449592903	0.0233342663037955	0.0742923992161289	0.165076776383075	0.00319549242835232	0.0115409064892836	0.0246274684489575	0.0406970186871885	0.00012794647649127	0.00158842385976152	0.0110193860906728	0.0572259016738207
4.13	0.003252	0.011736	0.024972	0.041704	0.00324142449592903	0.0233342663037955	0.0742923992161289	0.165076776383075	0.00319551953036148	0.011541107128593	0.0246279353760095	0.0406978285624046	0.000127946348366277	0.00158842123481993	0.0110193831546191	0.0572259628951102
4.14	0.003252	0.011736	0.024972	0.041704	0.00324142449592903	0.0233342663037955	0.0742923992161289	0.165076776383075	0.00319553800307778	0.0115412093678545	0.0246282754159557	0.0406983440460347	0.000127946262603758	0.00158841970610887	0.01101937932487	0.0572259925663377
4.15	0.003252	0.011736	0.024972	0.041704	0.00324142449592903	0.0233342663037955	0.0742923992161289	0.165076776383075	0.00319555701137077	0.0115413153531166	0.0246286486144763	0.0406984252088103	0.000127946175129763	0.0015884181842277	0.0110193794671178	0.0572259879994621
4.16	0.003252	0.011736	0.024972	0.041704	0.00324142449592903	0.0233342663037955	0.0742923992161289	0.165076776383075	0.00319558774952289	0.0115413958845129	0.0246288107236886	0.0406991060420996	0.00012794602954945	0.00158841692461806	0.0110193767451665	0.0572261116585839
4.17	0.003252	0.011736	0.024972	0.041704	0.00324142449592903	0.0233342663037955	0.0742923992161289	0.165076776383075	0.00319560797752544	0.0115415072022892	0.0246291497885451	0.0406995852648009	0.000127945934621203	0.00158841545425969	0.0110193765656453	0.0572261337902693
4.18	0.003252	0.011736	0.024972	0.041704	0.00324142449592903	0.0233342663037955	0.0742923992161289	0.165076776383075	0.00319562138445391	0.0115416618522874	0.0246294440337602	0.0407001048062135	0.00012794586189137	0.00158841356616921	0.0110193746436654	0.0572261846055055
4.19	0.003252	0.011738	0.024972	0.041704	0.00324142449592903	0.0233382193558689	0.0742923992161289	0.165076776383075	0.0031956380553942	0.0115417734191063	0.0246297510512122	0.0407003988448163	0.000127945786646971	0.00158841202909719	0.011019374675235	0.0572261958870375
4.2	0.003252	0.011738	0.024972	0.041712	0.00324142449592903	0.0233382193558689	0.0742923992161289	0.16510810905602	0.00319566218546424	0.0115418692555697	0.024630017317996	0.0407007397283514	0.00012794567935607	0.00158841084502765	0.0110193728742473	0.0572261973328494
4.21	0.003252	0.011738	0.024975	0.041716	0.00324142449592903	0.0233382193558689	0.0743012493751874	0.165123775346745	0.00319567736124299	0.0115419822832148	0.0246302759359441	0.0407011058465052	0.00012794560485236	0.00158840924749942	0.0110193683777077	0.0572261932271312
4.22	0.003252	0.011738	0.024975	0.04172	0.00324142449592903	0.0233382193558689	0.0743012493751874	0.165139441595974	0.00319569537900771	0.0115421192078609	0.0246305596395657	0.0407013938145462	0.000127945518822378	0.00158840741113284	0.011019364855187	0.0572261857086173
4.23	0.003252	0.011738	0.024975	0.04172	0.00324142449592903	0.0233382193558689	0.0743012493751874	0.165139441595974	0.00319571500240356	0.0115422812928752	0.0246310007679254	0.0407024589750844	0.000127945418511496	0.00158840536621679	0.0110193620873805	0.0572262480302157
4.24	0.003252	0.011738	0.024975	0.04172	0.00324142449592903	0.0233382193558689	0.0743012493751874	0.165139441595974	0.00319573775995044	0.0115423796403463	0.0246313443359759	0.0407037625700025	0.000127945314824774	0.00158840391095418	0.0110193542626721	0.057226374161055
4.25	0.003252	0.011738	0.024975	0.041724	0.00324142449592903	0.0233382193558689	0.0743012493751874	0.16515510782399	0.0031957562308747	0.0115425056589278	0.0246316033564798	0.0407044140003468	0.000127945228101131	0.00158840212933616	0.0110193497420936	0.0572264241184906
4.26	0.003252	0.011738	0.024975	0.041724	0.00324142449592903	0.0233382193558689	0.0743012493751874	0.16515510782399	0.00319577847073211	0.0115426148831067	0.0246320964580819	0.0407056267289903	0.000127945118607553	0.00158840051310615	0.0110193453873248	0.057226525776426
4.27	0.003252	0.011738	0.024975	0.041724	0.00324142449592903	0.0233382193558689	0.0743012493751874	0.16515510782399	0.00319579465883113	0.0115426865401574	0.0246324015143245	0.0407060549995265	0.000127945038098105	0.00158839937474897	0.0110193469490172	0.0572265442556718
4.28	0.003252	0.011738	0.024975	0.041724	0.00324142449592903	0.0233382193558689	0.0743012493751874	0.16515510782399	0.00319582025279393	0.0115427979984501	0.0246327048299972	0.0407063092501318	0.000127944913998933	0.00158839761472386	0.0110193440605042	0.057226544159257
4.29	0.003252	0.011738	0.024975	0.041724	0.00324142449592903	0.0233382193558689	0.0743012493751874	0.16515510782399	0.00319584070249377	0.0115429032440623	0.0246328619412891	0.040706464589738	0.000127944812722588	0.00158839611697321	0.0110193424659314	0.0572265444711527
4.3	0.003252	0.011738	0.024975	0.041728	0.00324142449592903	0.0233382193558689	0.0743012493751874	0.165170774011632	0.00319586355752533	0.0115430292508084	0.024633017703751	0.0407065422525194	0.000127944700657575	0.00158839451911003	0.0110193392286101	0.0572265439547153
4.31	0.003252	0.011738	0.024975	0.041728	0.00324142449592903	0.0233382193558689	0.0743012493751874	0.165170774011632	0.00319586865422847	0.0115431091083908	0.0246332289399869	0.0407071086928276	0.000127944672726938	0.00158839344880601	0.0110193374596829	0.0572265855991715
4.32	0.003252	0.011738	0.024975	0.041728	0.00324142449592903	0.0233382193558689	0.0743012493751874	0.165170774011632	0.00319588196162638	0.0115432018879938	0.0246335208158364	0.0407076889547459	0.000127944606259577	0.00158839204414408	0.0110193334946948	0.0572266112023233
4.33	0.003252	0.011738	0.024975	0.041728	0.00324142449592903	0.0233382193558689	0.0743012493751874	0.165170774011632	0.00319589898389486	0.0115433056569786	0.0246337530981447	0.0407080811383352	0.000127944518505131	0.00158839043534559	0.0110193277416393	0.0572266459443285
4.34	0.003252	0.011738	0.024975	0.041732	0.00324142449592903	0.0233382193558689	0.0743012493751874	0.165186440178088	0.0031959075699203	0.0115433504872498	0.0246339426394687	0.0407082703861858	0.000127944469612476	0.00158838971961363	0.0110193244527238	0.0572266394250958
4.35	0.003252	0.011738	0.024975	0.041732	0.00324142449592903	0.0233382193558689	0.0743012493751874	0.165186440178088	0.00319592098248742	0.011543437970644	0.0246341977139812	0.0407093355377367	0.000127944400983436	0.00158838846863961	0.0110193176557451	0.0572266973898044
4.36	0.003252	0.011738	0.024975	0.041732	0.00324142449592903	0.0233382193558689	0.0743012493751874	0.165186440178088	0.00319593353971967	0.011543507936282	0.0246345373683415	0.040709838463551	0.000127944337458091	0.00158838739419791	0.011019314050568	0.0572267262649364
4.37	0.003252	0.011738	0.024975	0.041732	0.00324142449592903	0.0233382193558689	0.0743012493751874	0.165186440178088	0.00319593923285226	0.0115435981251706	0.024634961850869	0.0407102992601343	0.000127944307378531	0.00158838605857322	0.011019311653392	0.057226775203536
4.38	0.003252	0.011738	0.024975	0.041732	0.00324142449592903	0.0233382193558689	0.0743012493751874	0.165186440178088	0.00319595286969733	0.0115437266587161	0.0246353288813633	0.0407106084564933	0.00012794423560302	0.00158838412923261	0.0110193049683705	0.0572267722248113
4.39	0.003252	0.011738	0.024975	0.041732	0.00324142449592903	0.0233382193558689	0.0743012493751874	0.165186440178088	0.00319597187293962	0.0115438179524467	0.0246356431038099	0.0407108896542799	0.000127944141553707	0.00158838260848438	0.0110193024046073	0.057226775233186
4.4	0.003252	0.011738	0.024975	0.041732	0.00324142449592903	0.0233382193558689	0.0743012493751874	0.165186440178088	0.00319599202817543	0.0115439008584388	0.024635890660151	0.0407111647970255	0.0001279440425998	0.00158838131789028	0.0110192995887882	0.0572267837748497
4.41	0.003252	0.011738	0.024975	0.041732	0.00324142449592903	0.0233382193558689	0.0743012493751874	0.165186440178088	0.00319600329734937	0.0115439463476865	0.0246360868164447	0.0407116198795799	0.000127943985860911	0.00158838057935428	0.0110192955938634	0.0572268163197936
4.42	0.003252	0.011738	0.024975	0.041736	0.00324142449592903	0.0233382193558689	0.0743012493751874	0.16520210630462	0.00319601713988898	0.0115440104958214	0.0246363668253924	0.0407119222375733	0.000127943910874181	0.00158837962082129	0.0110192911597827	0.0572268245700496
4.43	0.003252	0.011738	0.024975	0.041736	0.00324142449592903	0.0233382193558689	0.0743012493751874	0.16520210630462	0.00319602728569683	0.0115440962327478	0.0246367132141127	0.0407127016566845	0.000127943860274143	0.00158837827394098	0.0110192875716169	0.0572268820277932
4.44	0.003252	0.011738	0.024978	0.04174	0.00324142449592903	0.0233382193558689	0.074310099517446	0.165217772402588	0.00319603538848496	0.0115441541450339	0.0246370105231117	0.0407132275192846	0.000127943816607159	0.00158837726624696	0.0110192830080157	0.0572269316450684
4.45	0.003252	0.011738	0.024978	0.04174	0.00324142449592903	0.0233382193558689	0.074310099517446	0.165217772402588	0.00319604381136543	0.0115442161147052	0.0246371439048017	0.0407135560565158	0.000127943771385279	0.00158837614373318	0.0110192793131047	0.0572269495072314
4.46	0.003252	0.011738	0.024978	0.04174	0.00324142449592903	0.0233382193558689	0.074310099517446	0.165217772402588	0.00319606640633823	0.0115442996517093	0.0246372596480155	0.0407141985169219	0.000127943656990034	0.00158837468881524	0.0110192760835841	0.0572270261514477
4.47	0.003252	0.011738	0.024978	0.04174	0.00324142449592903	0.0233382193558689	0.074310099517446	0.165217772402588	0.00319607155527293	0.0115443878531328	0.0246374573053586	0.0407145649513246	0.000127943626262775	0.00158837331974407	0.0110192731360451	0.057227033607548
4.48	0.003252	0.011738	0.024978	0.04174	0.00324142449592903	0.0233382193558689	0.074310099517446	0.165217772402588	0.00319608128412064	0.0115444828155987	0.0246377522368463	0.0407150114751446	0.000127943577058684	0.00158837202860676	0.0110192681005115	0.057227065500304
4.49	0.003252	0.011738	0.024978	0.04174	0.00324142449592903	0.0233382193558689	0.074310099517446	0.165217772402588	0.00319609059115608	0.0115445302367036	0.0246378580834319	0.0407151297828487	0.000127943529065397	0.00158837134107143	0.0110192654206719	0.0572270617815295
4.5	0.003252	0.011738	0.024978	0.04174	0.00324142449592903	0.0233382193558689	0.074310099517446	0.165217772402588	0.00319610423764387	0.0115445919393927	0.0246379666614811	0.0407155010018401	0.000127943460796131	0.00158837035029874	0.0110192650133849	0.0572270989816404
4.51	0.003252	0.01174	0.024981	0.041744	0.00324142449592903	0.0233421723995505	0.0743189496399843	0.165233438461847	0.0031961213770517	0.0115446305587177	0.024638142150607	0.0407161368721933	0.000127943378290153	0.00158836963497467	0.011019261924933	0.0572271391740992
4.52	0.003252	0.01174	0.024981	0.041744	0.00324142449592903	0.0233421723995505	0.0743189496399843	0.165233438461847	0.00319613047878881	0.0115447082774949	0.0246385375883208	0.0407165061343004	0.000127943331713547	0.00158836844579861	0.011019259212966	0.0572271531965911
4.53	0.003252	0.01174	0.024981	0.041744	0.00324142449592903	0.0233421723995505	0.0743189496399843	0.165233438461847	0.0031961421876215	0.011544762620976	0.024638752123861	0.0407167788090935	0.000127943270541534	0.00158836745483726	0.0110192544572779	0.0572271543680035
4.54	0.003252	0.01174	0.024984	0.041748	0.00324142449592903	0.0233421723995505	0.0743277997443991	0.165249104498408	0.00319615305014954	0.0115448305701201	0.0246389736470882	0.0407170138063028	0.000127943217823444	0.00158836634396648	0.0110192523978637	0.0572271716123952
4.55	0.003252	0.01174	0.024984	0.041748	0.00324142449592903	0.0233421723995505	0.0743277997443991	0.165249104498408	0.00319616126968006	0.0115449013359311	0.0246391502633262	0.0407174504832788	0.000127943173435289	0.00158836527839726	0.0110192495600087	0.057227198808951
4.56	0.003252	0.01174	0.024984	0.041748	0.00324142449592903	0.0233421723995505	0.0743277997443991	0.165249104498408	0.00319617461445763	0.0115449335252677	0.0246392321471268	0.0407174968296733	0.000127943110896343	0.00158836469031499	0.0110192477553395	0.0572271960875636
4.57	0.003252	0.01174	0.024984	0.041748	0.00324142449592903	0.0233421723995505	0.0743277997443991	0.165249104498408	0.00319618566175731	0.0115450041587804	0.0246394462635856	0.0407178304769488	0.000127943052131179	0.00158836352196106	0.0110192439747677	0.0572272013200345
4.58	0.003252	0.01174	0.024984	0.041748	0.00324142449592903	0.0233421723995505	0.0743277997443991	0.165249104498408	0.00319619343622526	0.0115450769605874	0.0246396235326428	0.0407179892874145	0.00012794300952268	0.00158836241179998	0.011019240519926	0.0572271999296236
4.59	0.003252	0.01174	0.024984	0.041748	0.00324142449592903	0.0233421723995505	0.0743277997443991	0.165249104498408	0.0031962016291912	0.0115451478183477	0.0246397445981264	0.040718414752809	0.000127942965921915	0.00158836125233348	0.0110192375971809	0.0572272027785668
4.6	0.003252	0.01174	0.024984	0.041748	0.00324142449592903	0.0233421723995505	0.0743277997443991	0.165249104498408	0.00319621641693709	0.0115451847923806	0.0246399292306167	0.0407187193405064	0.000127942888140632	0.00158836056282014	0.0110192348357559	0.0572272155297734
4.61	0.003252	0.01174	0.024984	0.041748	0.00324142449592903	0.0233421723995505	0.0743277997443991	0.165249104498408	0.00319622476236066	0.011545223045173	0.0246400820916498	0.0407189424873834	0.000127942845299539	0.00158835995018993	0.0110192320608214	0.0572272195359912
4.62	0.003252	0.01174	0.024984	0.041748	0.00324142449592903	0.0233421723995505	0.0743277997443991	0.165249104498408	0.00319623347717409	0.0115452694585625	0.0246401843064612	0.0407190421759812	0.000127942798882409	0.0015883592109678	0.011019229922009	0.0572272175952294
4.63	0.003252	0.01174	0.024984	0.041748	0.00324142449592903	0.0233421723995505	0.0743277997443991	0.165249104498408	0.00319624353984471	0.0115453046367103	0.0246402353606525	0.0407192204922603	0.000127942744352556	0.00158835867243568	0.0110192279416335	0.0572272302510809
4.64	0.003252	0.01174	0.024987	0.041752	0.00324142449592903	0.0233421723995505	0.074336649831926	0.165264770496303	0.00319624880635363	0.0115453713042622	0.0246404438983239	0.0407193561164974	0.000127942716424713	0.00158835762665618	0.0110192234206692	0.0572272240526876
4.65	0.003252	0.01174	0.024987	0.041752	0.00324142449592903	0.0233421723995505	0.074336649831926	0.165264770496303	0.00319626253236616	0.0115454254150421	0.0246405504912408	0.0407194833551303	0.000127942645689898	0.00158835673579003	0.0110192206706902	0.0572272173609651
4.66	0.003252	0.01174	0.024987	0.041752	0.00324142449592903	0.0233421723995505	0.074336649831926	0.165264770496303	0.00319626810184086	0.0115454670714982	0.0246406472870878	0.0407195511660269	0.000127942613750517	0.00158835605036481	0.011019218243285	0.0572272140468542
4.67	0.003252	0.01174	0.024987	0.041752	0.00324142449592903	0.0233421723995505	0.074336649831926	0.165264770496303	0.00319627672794205	0.0115454951142013	0.0246407800115157	0.0407196437464432	0.000127942567125256	0.00158835552452693	0.0110192161228411	0.0572272120333674
4.68	0.003252	0.01174	0.024987	0.041752	0.00324142449592903	0.0233421723995505	0.074336649831926	0.165264770496303	0.00319628546907962	0.0115455604972066	0.0246408741580239	0.0407196887168204	0.000127942517706447	0.00158835448489229	0.0110192139442539	0.057227209043497
4.69	0.003252	0.01174	0.024987	0.041752	0.00324142449592903	0.0233421723995505	0.074336649831926	0.165264770496303	0.00319629022515293	0.0115456117715082	0.0246409444806334	0.0407199740542561	0.000127942489753464	0.0015883536053511	0.0110192115552402	0.057227213990155
4.7	0.003252	0.01174	0.024987	0.041752	0.00324142449592903	0.0233421723995505	0.074336649831926	0.165264770496303	0.00319630081157201	0.011545644983611	0.0246410752007945	0.040720137778773	0.000127942433201294	0.00158835296855763	0.0110192089420282	0.0572272101393546
4.71	0.003252	0.01174	0.024987	0.041752	0.00324142449592903	0.0233421723995505	0.074336649831926	0.165264770496303	0.00319630854189769	0.0115457054468212	0.0246412272284559	0.0407205629103545	0.000127942390696876	0.00158835201878826	0.0110192047600502	0.0572272306004354
4.72	0.003252	0.01174	0.024987	0.041752	0.00324142449592903	0.0233421723995505	0.074336649831926	0.165264770496303	0.00319631567668603	0.011545759802966	0.0246413824194421	0.0407208299321877	0.000127942351573433	0.00158835111969154	0.0110192019221566	0.0572272324486981
4.73	0.003252	0.01174	0.024987	0.041752	0.00324142449592903	0.0233421723995505	0.074336649831926	0.165264770496303	0.00319632186632559	0.0115458024336577	0.0246414874568762	0.0407210135194197	0.000127942317896129	0.00158835042896896	0.01101920014252	0.0572272464890821
4.74	0.003252	0.01174	0.024987	0.041752	0.00324142449592903	0.0233421723995505	0.074336649831926	0.165264770496303	0.00319632909314974	0.0115458286964482	0.0246415772060847	0.04072112028871	0.00012794227832658	0.00158834996258593	0.0110191979634552	0.057227243614844
4.75	0.003252	0.01174	0.024987	0.041752	0.00324142449592903	0.0233421723995505	0.074336649831926	0.165264770496303	0.00319633586669447	0.0115458698263494	0.0246417091111334	0.0407217115198373	0.000127942242061439	0.00158834930839405	0.011019194399645	0.0572272796820388
4.76	0.003252	0.011742	0.02499	0.041752	0.00324142449592903	0.0233461254363198	0.0743454998989705	0.165264770496303	0.00319634483341968	0.0115459022987542	0.0246418554419395	0.0407218027503687	0.000127942194166024	0.00158834876420166	0.0110191930316069	0.0572272766496524
4.77	0.003252	0.011742	0.02499	0.041752	0.00324142449592903	0.0233461254363198	0.0743454998989705	0.165264770496303	0.00319635377899278	0.0115459616138393	0.0246419828243692	0.0407220680775042	0.000127942146402805	0.00158834775095484	0.0110191895552237	0.0572272813243473
4.78	0.003252	0.011742	0.02499	0.041752	0.00324142449592903	0.0233461254363198	0.0743454998989705	0.165264770496303	0.00319636177019281	0.0115460019632815	0.0246421187912003	0.0407221930537834	0.000127942101508005	0.00158834702696188	0.0110191863636095	0.0572272816251522
4.79	0.003252	0.011742	0.02499	0.041752	0.00324142449592903	0.0233461254363198	0.0743454998989705	0.165264770496303	0.00319636744204825	0.0115460689672934	0.0246422599001091	0.0407224312189585	0.000127942070249707	0.00158834599057063	0.0110191822634937	0.0572272884444451
4.8	0.003252	0.011742	0.02499	0.041752	0.00324142449592903	0.0233461254363198	0.0743454998989705	0.165264770496303	0.00319637714199699	0.011546105445964	0.0246423323459255	0.0407226107524537	0.000127942016940271	0.00158834531175283	0.0110191800132442	0.0572272869852882
4.81	0.003252	0.011742	0.02499	0.041752	0.00324142449592903	0.0233461254363198	0.0743454998989705	0.165264770496303	0.00319638047153627	0.0115461394667103	0.0246425029685192	0.0407228820234941	0.000127941996887235	0.00158834475060108	0.0110191758468952	0.0572272871544838
4.82	0.003252	0.011742	0.02499	0.041752	0.00324142449592903	0.0233461254363198	0.0743454998989705	0.165264770496303	0.0031963879877482	0.0115461525143703	0.0246425310944467	0.0407228820234941	0.000127941956546635	0.00158834451435436	0.0110191748286127	0.0572272871544838
4.83	0.003252	0.011742	0.02499	0.041752	0.00324142449592903	0.0233461254363198	0.0743454998989705	0.165264770496303	0.00319639751061023	0.0115461945133326	0.0246426561744695	0.0407231159987279	0.00012794190375483	0.00158834376461675	0.01101917243979	0.0572272889253494
4.84	0.003252	0.011742	0.02499	0.041752	0.00324142449592903	0.0233461254363198	0.0743454998989705	0.165264770496303	0.00319639994749668	0.0115462443499687	0.0246427695192008	0.0407232180946641	0.000127941889208928	0.00158834291350301	0.011019170688203	0.0572272886512515
4.85	0.003252	0.011742	0.02499	0.041752	0.00324142449592903	0.0233461254363198	0.0743454998989705	0.165264770496303	0.00319640211631741	0.0115462667516198	0.0246428636095837	0.0407232838140596	0.000127941876194001	0.00158834249741863	0.0110191692768306	0.0572272871877821
4.86	0.003252	0.011742	0.02499	0.041752	0.00324142449592903	0.0233461254363198	0.0743454998989705	0.165264770496303	0.00319640493452075	0.0115463057393899	0.0246429147715027	0.0407232840442768	0.000127941860314278	0.00158834185630993	0.0110191677182622	0.0572272871700374
4.87	0.003252	0.011742	0.02499	0.041752	0.00324142449592903	0.0233461254363198	0.0743454998989705	0.165264770496303	0.00319641287510725	0.011546333700009	0.0246429818319043	0.0407234934366563	0.00012794181881184	0.00158834133353898	0.0110191650775637	0.0572272986880123
4.88	0.003252	0.011742	0.02499	0.041752	0.00324142449592903	0.0233461254363198	0.0743454998989705	0.165264770496303	0.00319642056822449	0.011546388725813	0.0246430801036895	0.0407236052419667	0.000127941776557863	0.00158834043174406	0.0110191620696823	0.0572273004378551
4.89	0.003252	0.011742	0.02499	0.041752	0.00324142449592903	0.0233461254363198	0.0743454998989705	0.165264770496303	0.00319642650086502	0.0115464087004149	0.0246431325604026	0.0407237468313628	0.000127941743063275	0.00158834006174468	0.0110191607577763	0.0572272995368262
4.9	0.003252	0.011742	0.02499	0.041752	0.00324142449592903	0.0233461254363198	0.0743454998989705	0.165264770496303	0.0031964304783121	0.0115464490806439	0.0246431647105913	0.0407240281158111	0.00012794172006358	0.00158833940249693	0.0110191594643379	0.0572273087281078
4.91	0.003252	0.011742	0.02499	0.041752	0.00324142449592903	0.0233461254363198	0.0743454998989705	0.165264770496303	0.00319643743673535	0.0115464878748524	0.0246432103259679	0.0407241923507858	0.000127941681208059	0.00158833872522224	0.0110191576122872	0.0572273032283796
4.92	0.003252	0.011742	0.02499	0.041752	0.00324142449592903	0.0233461254363198	0.0743454998989705	0.165264770496303	0.00319644170333414	0.0115465000561275	0.0246433195442847	0.0407244805643559	0.000127941657599363	0.00158833847046645	0.0110191546768824	0.0572273132679808
4.93	0.003252	0.011742	0.02499	0.041752	0.00324142449592903	0.0233461254363198	0.0743454998989705	0.165264770496303	0.00319644725319681	0.0115465298779926	0.0246433832965679	0.0407247006308228	0.000127941628459767	0.00158833794230389	0.0110191530810706	0.0572273129292869
4.94	0.003252	0.011742	0.02499	0.041752	0.00324142449592903	0.0233461254363198	0.0743454998989705	0.165264770496303	0.00319645218589029	0.0115465854710328	0.0246435281884971	0.0407247600819784	0.000127941600411653	0.0015883369286794	0.0110191492308473	0.0572273111828641
4.95	0.003252	0.011742	0.02499	0.041752	0.00324142449592903	0.0233461254363198	0.0743454998989705	0.165264770496303	0.00319646044503475	0.0115466296413591	0.0246436651847493	0.0407250715400625	0.000127941554533449	0.00158833611797639	0.0110191447336377	0.0572273147795234
4.96	0.003252	0.011742	0.02499	0.041752	0.00324142449592903	0.0233461254363198	0.0743454998989705	0.165264770496303	0.00319646693766908	0.0115466817737708	0.0246437820419744	0.0407253945353995	0.000127941518903831	0.00158833519917372	0.0110191417271041	0.0572273180402726
4.97	0.003252	0.011742	0.02499	0.041752	0.00324142449592903	0.0233461254363198	0.0743454998989705	0.165264770496303	0.00319647110844587	0.0115467212198916	0.0246438245454963	0.0407255207310508	0.000127941495937384	0.00158833454081042	0.011019140049162	0.0572273169277521
4.98	0.003252	0.011742	0.02499	0.041752	0.00324142449592903	0.0233461254363198	0.0743454998989705	0.165264770496303	0.00319647455938655	0.0115467373547872	0.0246438644136889	0.040725732723303	0.000127941475464694	0.00158833424387868	0.0110191385156981	0.0572273153174034
4.99	0.003252	0.011742	0.02499	0.041752	0.00324142449592903	0.0233461254363198	0.0743454998989705	0.165264770496303	0.00319648005820366	0.0115467668253141	0.0246438884019459	0.040725900154153	0.000127941445718093	0.00158833368676168	0.0110191374409586	0.0572273146902577
6	0.003252	0.011742	0.02499	0.041756	0.00324142449592903	0.0233461254363198	0.0743454998989705	0.165280436465652	0.00319667760495433	0.011547952917747	0.0246469930654807	0.040731802412429	0.00012794030635385	0.00158831105318448	0.0110190343199543	0.0572272181579008
7	0.003252	0.011742	0.02499	0.041756	0.00324142449592903	0.0233461254363198	0.0743454998989705	0.165280436465652	0.00319670569486858	0.0115481297171198	0.0246474617650482	0.0407329176941875	0.000127940134808961	0.00158830727137357	0.011019014417546	0.0572271602079983
8	0.003252	0.011742	0.02499	0.041756	0.00324142449592903	0.0233461254363198	0.0743454998989705	0.165280436465652	0.00319671218730213	0.0115481604421991	0.0246475534502247	0.0407331211564705	0.000127940094090681	0.00158830658459887	0.011019010194264	0.0572271468957326
9	0.003252	0.011742	0.02499	0.041756	0.00324142449592903	0.0233461254363198	0.0743454998989705	0.165280436465652	0.00319671303866796	0.0115481654746136	0.0246475696892895	0.0407331437868713	0.000127940088693337	0.00158830647010069	0.0110190094212978	0.0572271451754799
10	0.003252	0.011742	0.02499	0.041756	0.00324142449592903	0.0233461254363198	0.0743454998989705	0.165280436465652	0.00319671304962195	0.0115481656329363	0.0246475712160435	0.0407331454950918	0.000127940088623883	0.00158830646644903	0.0110190093468239	0.0572271450381588
